Solutions of Conformal Israel-Stewart Relativistic Viscous Fluid Dynamics

We use symmetry arguments developed by Gubser to construct the first radially-expanding explicit solutions of the Israel-Stewart formulation of hydrodynamics. Along with a general semi-analytical solution, an exact analytical solution is given which is valid in the cold plasma limit where viscous effects from shear viscosity and the relaxation time coefficient are important. The radially expanding solutions presented in this paper can be used as nontrivial checks of numerical algorithms employed in hydrodynamic simulations of the quark-gluon plasma formed in ultra-relativistic heavy ion collisions. We show this explicitly by comparing such analytic and semi-analytic solutions with the corresponding numerical solutions obtained using the MUSIC viscous hydrodynamics simulation code.

==> ac/README.txt <==
The attached files contain semi-analytic solutions of Israel-Stewart theory in the Gubser flow regime. 

The file "Initial_Profile_tau=1fm.dat" contains the initial condition and is designed for a grid size of dx=dy=0.05fm. 

The files "y=0_tau=1.2_SemiAnalytic.dat", "y=0_tau=1.5_SemiAnalytic.dat", and "y=0_tau=2.0_SemiAnalytic.dat" contain the semi-analytic solution at times tau=1.2 fm, 1.5 fm, and 2.0 fm respectively, and y=0.

The files "y=x_tau=1.2_SemiAnalytic.dat", "y=x_tau=1.5_SemiAnalytic.dat", and "y=x_tau=2.0_SemiAnalytic.dat" contain the semi-analytic solution at times tau=1.2 fm, 1.5 fm, and 2.0 fm respectively, and y=x.
 
All files are organized as: 

"x (fm)", "y (fm)", "T (GeV)", "u^x", "u^y", "pi^xx (GeV/fm^3)", "pi^yy (GeV/fm^3)", "pi^xy (GeV/fm^3)", "\tau^2 pi^\eta\eta (GeV/fm^3)"

where T is the Temperature, u^x is the x component of the 4-velocity, and pi^xx is the xx component of the shear stress tensor

The initial time for the initial profile in "Initial_Profile_tau=1fm.dat" is tau_0 = 1 fm. The shear viscosity to entropy density ratio is eta/s=0.2, while the shear relaxation time is tau_R = 5*eta/(e+P). Here, e is the energy density and P is the thermodynamic pressure. 
The equation of state must be the one of a conformal fluid, i.e., e=3P. These transport coefficients and equation of state have to be used in order to describe the semi-analytic solutions contained here and displayed in the paper. The actual equations of motion that must be solved correspond to equations (2) and (3) of the paper. 


==> ac/y=0_tau=1.2_SemiAnalytic.dat <==
-5.000000     0.000000     0.056231     -0.486283     0.000000     -0.008750     -0.007077     0.000000     0.014153 
-4.950000     0.000000     0.056769     -0.491277     0.000000     -0.009122     -0.007349     0.000000     0.014697 
-4.900000     0.000000     0.057320     -0.496373     0.000000     -0.009516     -0.007635     0.000000     0.015269 
-4.850000     0.000000     0.057882     -0.501574     0.000000     -0.009930     -0.007934     0.000000     0.015868 
-4.800000     0.000000     0.058455     -0.506884     0.000000     -0.010367     -0.008248     0.000000     0.016495 
-4.750000     0.000000     0.059039     -0.512307     0.000000     -0.010827     -0.008576     0.000000     0.017152 
-4.700000     0.000000     0.059637     -0.517844     0.000000     -0.011314     -0.008921     0.000000     0.017843 
-4.650000     0.000000     0.060247     -0.523501     0.000000     -0.011827     -0.009283     0.000000     0.018566 
-4.600000     0.000000     0.060869     -0.529280     0.000000     -0.012369     -0.009662     0.000000     0.019324 
-4.550000     0.000000     0.061506     -0.535186     0.000000     -0.012943     -0.010061     0.000000     0.020122 
-4.500000     0.000000     0.062156     -0.541222     0.000000     -0.013549     -0.010479     0.000000     0.020958 
-4.450000     0.000000     0.062822     -0.547393     0.000000     -0.014191     -0.010919     0.000000     0.021838 
-4.400000     0.000000     0.063504     -0.553703     0.000000     -0.014872     -0.011382     0.000000     0.022764 
-4.350000     0.000000     0.064199     -0.560156     0.000000     -0.015591     -0.011868     0.000000     0.023735 
-4.300000     0.000000     0.064909     -0.566757     0.000000     -0.016352     -0.012376     0.000000     0.024753 
-4.250000     0.000000     0.065639     -0.573511     0.000000     -0.017162     -0.012914     0.000000     0.025829 
-4.200000     0.000000     0.066384     -0.580423     0.000000     -0.018019     -0.013479     0.000000     0.026957 
-4.150000     0.000000     0.067151     -0.587498     0.000000     -0.018933     -0.014075     0.000000     0.028150 
-4.100000     0.000000     0.067933     -0.594742     0.000000     -0.019901     -0.014701     0.000000     0.029401 
-4.050000     0.000000     0.068734     -0.602159     0.000000     -0.020929     -0.015359     0.000000     0.030719 
-4.000000     0.000000     0.069559     -0.609756     0.000000     -0.022025     -0.016056     0.000000     0.032112 
-3.950000     0.000000     0.070401     -0.617539     0.000000     -0.023188     -0.016786     0.000000     0.033573 
-3.900000     0.000000     0.071267     -0.625513     0.000000     -0.024428     -0.017558     0.000000     0.035117 
-3.850000     0.000000     0.072159     -0.633685     0.000000     -0.025753     -0.018375     0.000000     0.036749 
-3.800000     0.000000     0.073069     -0.642062     0.000000     -0.027159     -0.019231     0.000000     0.038462 
-3.750000     0.000000     0.074010     -0.650651     0.000000     -0.028665     -0.020139     0.000000     0.040278 
-3.700000     0.000000     0.074974     -0.659458     0.000000     -0.030269     -0.021095     0.000000     0.042190 
-3.650000     0.000000     0.075963     -0.668490     0.000000     -0.031978     -0.022101     0.000000     0.044203 
-3.600000     0.000000     0.076985     -0.677756     0.000000     -0.033810     -0.023168     0.000000     0.046336 
-3.550000     0.000000     0.078033     -0.687261     0.000000     -0.035763     -0.024290     0.000000     0.048581 
-3.500000     0.000000     0.079115     -0.697015     0.000000     -0.037858     -0.025479     0.000000     0.050959 
-3.450000     0.000000     0.080227     -0.707024     0.000000     -0.040092     -0.026730     0.000000     0.053460 
-3.400000     0.000000     0.081375     -0.717297     0.000000     -0.042487     -0.028053     0.000000     0.056107 
-3.350000     0.000000     0.082557     -0.727841     0.000000     -0.045049     -0.029449     0.000000     0.058898 
-3.300000     0.000000     0.083775     -0.738664     0.000000     -0.047790     -0.030919     0.000000     0.061839 
-3.250000     0.000000     0.085035     -0.749775     0.000000     -0.050729     -0.032473     0.000000     0.064947 
-3.200000     0.000000     0.086336     -0.761180     0.000000     -0.053880     -0.034114     0.000000     0.068228 
-3.150000     0.000000     0.087682     -0.772887     0.000000     -0.057258     -0.035845     0.000000     0.071691 
-3.100000     0.000000     0.089069     -0.784904     0.000000     -0.060868     -0.037664     0.000000     0.075329 
-3.050000     0.000000     0.090508     -0.797237     0.000000     -0.064746     -0.039586     0.000000     0.079171 
-3.000000     0.000000     0.091996     -0.809891     0.000000     -0.068896     -0.041606     0.000000     0.083212 
-2.950000     0.000000     0.093535     -0.822873     0.000000     -0.073337     -0.043728     0.000000     0.087456 
-2.900000     0.000000     0.095132     -0.836185     0.000000     -0.078095     -0.045960     0.000000     0.091919 
-2.850000     0.000000     0.096784     -0.849832     0.000000     -0.083175     -0.048296     0.000000     0.096591 
-2.800000     0.000000     0.098498     -0.863813     0.000000     -0.088605     -0.050743     0.000000     0.101485 
-2.750000     0.000000     0.100277     -0.878129     0.000000     -0.094400     -0.053300     0.000000     0.106599 
-2.700000     0.000000     0.102123     -0.892775     0.000000     -0.100571     -0.055965     0.000000     0.111929 
-2.650000     0.000000     0.104039     -0.907745     0.000000     -0.107130     -0.058733     0.000000     0.117467 
-2.600000     0.000000     0.106027     -0.923028     0.000000     -0.114081     -0.061599     0.000000     0.123199 
-2.550000     0.000000     0.108095     -0.938612     0.000000     -0.121439     -0.064561     0.000000     0.129123 
-2.500000     0.000000     0.110241     -0.954474     0.000000     -0.129184     -0.067600     0.000000     0.135199 
-2.450000     0.000000     0.112472     -0.970590     0.000000     -0.137314     -0.070706     0.000000     0.141412 
-2.400000     0.000000     0.114792     -0.986927     0.000000     -0.145803     -0.073861     0.000000     0.147721 
-2.350000     0.000000     0.117202     -1.003441     0.000000     -0.154607     -0.077038     0.000000     0.154076 
-2.300000     0.000000     0.119700     -1.020082     0.000000     -0.163652     -0.080199     0.000000     0.160398 
-2.250000     0.000000     0.122298     -1.036785     0.000000     -0.172887     -0.083322     0.000000     0.166644 
-2.200000     0.000000     0.124987     -1.053475     0.000000     -0.182176     -0.086347     0.000000     0.172695 
-2.150000     0.000000     0.127779     -1.070058     0.000000     -0.191414     -0.089236     0.000000     0.178472 
-2.100000     0.000000     0.130663     -1.086426     0.000000     -0.200404     -0.091915     0.000000     0.183830 
-2.050000     0.000000     0.133644     -1.102452     0.000000     -0.208959     -0.094321     0.000000     0.188642 
-2.000000     0.000000     0.136720     -1.117985     0.000000     -0.216840     -0.096378     0.000000     0.192756 
-1.950000     0.000000     0.139881     -1.132856     0.000000     -0.223764     -0.097998     0.000000     0.195995 
-1.900000     0.000000     0.143123     -1.146870     0.000000     -0.229430     -0.099092     0.000000     0.198185 
-1.850000     0.000000     0.146432     -1.159806     0.000000     -0.233510     -0.099571     0.000000     0.199143 
-1.800000     0.000000     0.149808     -1.171424     0.000000     -0.235673     -0.099346     0.000000     0.198693 
-1.750000     0.000000     0.153225     -1.181459     0.000000     -0.235597     -0.098336     0.000000     0.196671 
-1.700000     0.000000     0.156670     -1.189626     0.000000     -0.232995     -0.096470     0.000000     0.192940 
-1.650000     0.000000     0.160123     -1.195627     0.000000     -0.227651     -0.093702     0.000000     0.187404 
-1.600000     0.000000     0.163559     -1.199157     0.000000     -0.219445     -0.090011     0.000000     0.180022 
-1.550000     0.000000     0.166953     -1.199912     0.000000     -0.208385     -0.085411     0.000000     0.170822 
-1.500000     0.000000     0.170277     -1.197601     0.000000     -0.194626     -0.079953     0.000000     0.159906 
-1.450000     0.000000     0.173499     -1.191955     0.000000     -0.178508     -0.073740     0.000000     0.147481 
-1.400000     0.000000     0.176590     -1.182747     0.000000     -0.160501     -0.066906     0.000000     0.133813 
-1.350000     0.000000     0.179520     -1.169797     0.000000     -0.141235     -0.059632     0.000000     0.119265 
-1.300000     0.000000     0.182265     -1.152988     0.000000     -0.121388     -0.052112     0.000000     0.104224 
-1.250000     0.000000     0.184799     -1.132277     0.000000     -0.101705     -0.044567     0.000000     0.089135 
-1.200000     0.000000     0.187107     -1.107692     0.000000     -0.082858     -0.037206     0.000000     0.074413 
-1.150000     0.000000     0.189171     -1.079344     0.000000     -0.065463     -0.030237     0.000000     0.060475 
-1.100000     0.000000     0.190982     -1.047413     0.000000     -0.049996     -0.023841     0.000000     0.047682 
-1.050000     0.000000     0.192540     -1.012146     0.000000     -0.036731     -0.018144     0.000000     0.036288 
-1.000000     0.000000     0.193850     -0.973841     0.000000     -0.025781     -0.013232     0.000000     0.026464 
-0.950000     0.000000     0.194918     -0.932837     0.000000     -0.017126     -0.009157     0.000000     0.018315 
-0.900000     0.000000     0.195762     -0.889492     0.000000     -0.010583     -0.005908     0.000000     0.011817 
-0.850000     0.000000     0.196397     -0.844172     0.000000     -0.005921     -0.003457     0.000000     0.006914 
-0.800000     0.000000     0.196845     -0.797237     0.000000     -0.002831     -0.001731     0.000000     0.003462 
-0.750000     0.000000     0.197128     -0.749025     0.000000     -0.001010     -0.000647     0.000000     0.001294 
-0.700000     0.000000     0.197271     -0.699848     0.000000     -0.000160     -0.000107     0.000000     0.000215 
-0.650000     0.000000     0.197296     -0.649983     0.000000     -0.000018     -0.000013     0.000000     0.000026 
-0.600000     0.000000     0.197227     -0.599667     0.000000     -0.000364     -0.000268     0.000000     0.000536 
-0.550000     0.000000     0.197084     -0.549100     0.000000     -0.001013     -0.000778     0.000000     0.001557 
-0.500000     0.000000     0.196889     -0.498440     0.000000     -0.001828     -0.001464     0.000000     0.002929 
-0.450000     0.000000     0.196660     -0.447813     0.000000     -0.002707     -0.002255     0.000000     0.004510 
-0.400000     0.000000     0.196412     -0.397305     0.000000     -0.003585     -0.003096     0.000000     0.006193 
-0.350000     0.000000     0.196161     -0.346977     0.000000     -0.004402     -0.003929     0.000000     0.007857 
-0.300000     0.000000     0.195920     -0.296860     0.000000     -0.005131     -0.004716     0.000000     0.009432 
-0.250000     0.000000     0.195699     -0.246964     0.000000     -0.005757     -0.005426     0.000000     0.010852 
-0.200000     0.000000     0.195506     -0.197279     0.000000     -0.006276     -0.006040     0.000000     0.012081 
-0.150000     0.000000     0.195351     -0.147781     0.000000     -0.006670     -0.006527     0.000000     0.013054 
-0.100000     0.000000     0.195233     -0.098433     0.000000     -0.006959     -0.006893     0.000000     0.013785 
-0.050000     0.000000     0.195164     -0.049189     0.000000     -0.007124     -0.007107     0.000000     0.014214 
-0.000000     0.000000     0.195138     -0.000000     0.000000     -0.007186     -0.007186     0.000000     0.014373 
0.050000     0.000000     0.195164     0.049189     0.000000     -0.007124     -0.007107     0.000000     0.014214 
0.100000     0.000000     0.195233     0.098433     0.000000     -0.006959     -0.006893     0.000000     0.013785 
0.150000     0.000000     0.195351     0.147781     0.000000     -0.006670     -0.006527     0.000000     0.013054 
0.200000     0.000000     0.195506     0.197279     0.000000     -0.006276     -0.006040     0.000000     0.012081 
0.250000     0.000000     0.195699     0.246964     0.000000     -0.005757     -0.005426     0.000000     0.010852 
0.300000     0.000000     0.195920     0.296860     0.000000     -0.005131     -0.004716     0.000000     0.009432 
0.350000     0.000000     0.196161     0.346977     0.000000     -0.004402     -0.003929     0.000000     0.007857 
0.400000     0.000000     0.196412     0.397305     0.000000     -0.003585     -0.003096     0.000000     0.006193 
0.450000     0.000000     0.196660     0.447813     0.000000     -0.002707     -0.002255     0.000000     0.004510 
0.500000     0.000000     0.196889     0.498440     0.000000     -0.001828     -0.001464     0.000000     0.002929 
0.550000     0.000000     0.197084     0.549100     0.000000     -0.001013     -0.000778     0.000000     0.001557 
0.600000     0.000000     0.197227     0.599667     0.000000     -0.000364     -0.000268     0.000000     0.000536 
0.650000     0.000000     0.197296     0.649983     0.000000     -0.000018     -0.000013     0.000000     0.000026 
0.700000     0.000000     0.197271     0.699848     0.000000     -0.000160     -0.000107     0.000000     0.000215 
0.750000     0.000000     0.197128     0.749025     0.000000     -0.001010     -0.000647     0.000000     0.001294 
0.800000     0.000000     0.196845     0.797237     0.000000     -0.002831     -0.001731     0.000000     0.003462 
0.850000     0.000000     0.196397     0.844172     0.000000     -0.005921     -0.003457     0.000000     0.006914 
0.900000     0.000000     0.195762     0.889492     0.000000     -0.010583     -0.005908     0.000000     0.011817 
0.950000     0.000000     0.194918     0.932837     0.000000     -0.017126     -0.009157     0.000000     0.018315 
1.000000     0.000000     0.193850     0.973841     0.000000     -0.025781     -0.013232     0.000000     0.026464 
1.050000     0.000000     0.192540     1.012146     0.000000     -0.036731     -0.018144     0.000000     0.036288 
1.100000     0.000000     0.190982     1.047413     0.000000     -0.049996     -0.023841     0.000000     0.047682 
1.150000     0.000000     0.189171     1.079344     0.000000     -0.065463     -0.030237     0.000000     0.060475 
1.200000     0.000000     0.187107     1.107692     0.000000     -0.082858     -0.037206     0.000000     0.074413 
1.250000     0.000000     0.184799     1.132277     0.000000     -0.101705     -0.044567     0.000000     0.089135 
1.300000     0.000000     0.182265     1.152988     0.000000     -0.121388     -0.052112     0.000000     0.104224 
1.350000     0.000000     0.179520     1.169797     0.000000     -0.141235     -0.059632     0.000000     0.119265 
1.400000     0.000000     0.176590     1.182747     0.000000     -0.160501     -0.066906     0.000000     0.133813 
1.450000     0.000000     0.173499     1.191955     0.000000     -0.178508     -0.073740     0.000000     0.147481 
1.500000     0.000000     0.170277     1.197601     0.000000     -0.194626     -0.079953     0.000000     0.159906 
1.550000     0.000000     0.166953     1.199912     0.000000     -0.208385     -0.085411     0.000000     0.170822 
1.600000     0.000000     0.163559     1.199157     0.000000     -0.219445     -0.090011     0.000000     0.180022 
1.650000     0.000000     0.160123     1.195627     0.000000     -0.227651     -0.093702     0.000000     0.187404 
1.700000     0.000000     0.156670     1.189626     0.000000     -0.232995     -0.096470     0.000000     0.192940 
1.750000     0.000000     0.153225     1.181459     0.000000     -0.235597     -0.098336     0.000000     0.196671 
1.800000     0.000000     0.149808     1.171424     0.000000     -0.235673     -0.099346     0.000000     0.198693 
1.850000     0.000000     0.146432     1.159806     0.000000     -0.233510     -0.099571     0.000000     0.199143 
1.900000     0.000000     0.143123     1.146870     0.000000     -0.229430     -0.099092     0.000000     0.198185 
1.950000     0.000000     0.139881     1.132856     0.000000     -0.223764     -0.097998     0.000000     0.195995 
2.000000     0.000000     0.136720     1.117985     0.000000     -0.216840     -0.096378     0.000000     0.192756 
2.050000     0.000000     0.133644     1.102452     0.000000     -0.208959     -0.094321     0.000000     0.188642 
2.100000     0.000000     0.130663     1.086426     0.000000     -0.200404     -0.091915     0.000000     0.183830 
2.150000     0.000000     0.127779     1.070058     0.000000     -0.191414     -0.089236     0.000000     0.178472 
2.200000     0.000000     0.124987     1.053475     0.000000     -0.182176     -0.086347     0.000000     0.172695 
2.250000     0.000000     0.122298     1.036785     0.000000     -0.172887     -0.083322     0.000000     0.166644 
2.300000     0.000000     0.119700     1.020082     0.000000     -0.163652     -0.080199     0.000000     0.160398 
2.350000     0.000000     0.117202     1.003441     0.000000     -0.154607     -0.077038     0.000000     0.154076 
2.400000     0.000000     0.114792     0.986927     0.000000     -0.145803     -0.073861     0.000000     0.147721 
2.450000     0.000000     0.112472     0.970590     0.000000     -0.137314     -0.070706     0.000000     0.141412 
2.500000     0.000000     0.110241     0.954474     0.000000     -0.129184     -0.067600     0.000000     0.135199 
2.550000     0.000000     0.108095     0.938612     0.000000     -0.121439     -0.064561     0.000000     0.129123 
2.600000     0.000000     0.106027     0.923028     0.000000     -0.114081     -0.061599     0.000000     0.123199 
2.650000     0.000000     0.104039     0.907745     0.000000     -0.107130     -0.058733     0.000000     0.117467 
2.700000     0.000000     0.102123     0.892775     0.000000     -0.100571     -0.055965     0.000000     0.111929 
2.750000     0.000000     0.100277     0.878129     0.000000     -0.094400     -0.053300     0.000000     0.106599 
2.800000     0.000000     0.098498     0.863813     0.000000     -0.088605     -0.050743     0.000000     0.101485 
2.850000     0.000000     0.096784     0.849832     0.000000     -0.083175     -0.048296     0.000000     0.096591 
2.900000     0.000000     0.095132     0.836185     0.000000     -0.078095     -0.045960     0.000000     0.091919 
2.950000     0.000000     0.093535     0.822873     0.000000     -0.073337     -0.043728     0.000000     0.087456 
3.000000     0.000000     0.091996     0.809891     0.000000     -0.068896     -0.041606     0.000000     0.083212 
3.050000     0.000000     0.090508     0.797237     0.000000     -0.064746     -0.039586     0.000000     0.079171 
3.100000     0.000000     0.089069     0.784904     0.000000     -0.060868     -0.037664     0.000000     0.075329 
3.150000     0.000000     0.087682     0.772887     0.000000     -0.057258     -0.035845     0.000000     0.071691 
3.200000     0.000000     0.086336     0.761180     0.000000     -0.053880     -0.034114     0.000000     0.068228 
3.250000     0.000000     0.085035     0.749775     0.000000     -0.050729     -0.032473     0.000000     0.064947 
3.300000     0.000000     0.083775     0.738664     0.000000     -0.047790     -0.030919     0.000000     0.061839 
3.350000     0.000000     0.082557     0.727841     0.000000     -0.045049     -0.029449     0.000000     0.058898 
3.400000     0.000000     0.081375     0.717297     0.000000     -0.042487     -0.028053     0.000000     0.056107 
3.450000     0.000000     0.080227     0.707024     0.000000     -0.040092     -0.026730     0.000000     0.053460 
3.500000     0.000000     0.079115     0.697015     0.000000     -0.037858     -0.025479     0.000000     0.050959 
3.550000     0.000000     0.078033     0.687261     0.000000     -0.035763     -0.024290     0.000000     0.048581 
3.600000     0.000000     0.076985     0.677756     0.000000     -0.033810     -0.023168     0.000000     0.046336 
3.650000     0.000000     0.075963     0.668490     0.000000     -0.031978     -0.022101     0.000000     0.044203 
3.700000     0.000000     0.074974     0.659458     0.000000     -0.030269     -0.021095     0.000000     0.042190 
3.750000     0.000000     0.074010     0.650651     0.000000     -0.028665     -0.020139     0.000000     0.040278 
3.800000     0.000000     0.073069     0.642062     0.000000     -0.027159     -0.019231     0.000000     0.038462 
3.850000     0.000000     0.072159     0.633685     0.000000     -0.025753     -0.018375     0.000000     0.036749 
3.900000     0.000000     0.071267     0.625513     0.000000     -0.024428     -0.017558     0.000000     0.035117 
3.950000     0.000000     0.070401     0.617539     0.000000     -0.023188     -0.016786     0.000000     0.033573 
4.000000     0.000000     0.069559     0.609756     0.000000     -0.022025     -0.016056     0.000000     0.032112 
4.050000     0.000000     0.068734     0.602159     0.000000     -0.020929     -0.015359     0.000000     0.030719 
4.100000     0.000000     0.067933     0.594742     0.000000     -0.019901     -0.014701     0.000000     0.029401 
4.150000     0.000000     0.067151     0.587498     0.000000     -0.018933     -0.014075     0.000000     0.028150 
4.200000     0.000000     0.066384     0.580423     0.000000     -0.018019     -0.013479     0.000000     0.026957 
4.250000     0.000000     0.065639     0.573511     0.000000     -0.017162     -0.012914     0.000000     0.025829 
4.300000     0.000000     0.064909     0.566757     0.000000     -0.016352     -0.012376     0.000000     0.024753 
4.350000     0.000000     0.064199     0.560156     0.000000     -0.015591     -0.011868     0.000000     0.023735 
4.400000     0.000000     0.063504     0.553703     0.000000     -0.014872     -0.011382     0.000000     0.022764 
4.450000     0.000000     0.062822     0.547393     0.000000     -0.014191     -0.010919     0.000000     0.021838 
4.500000     0.000000     0.062156     0.541222     0.000000     -0.013549     -0.010479     0.000000     0.020958 
4.550000     0.000000     0.061506     0.535186     0.000000     -0.012943     -0.010061     0.000000     0.020122 
4.600000     0.000000     0.060869     0.529280     0.000000     -0.012369     -0.009662     0.000000     0.019324 
4.650000     0.000000     0.060247     0.523501     0.000000     -0.011827     -0.009283     0.000000     0.018566 
4.700000     0.000000     0.059637     0.517844     0.000000     -0.011314     -0.008921     0.000000     0.017843 
4.750000     0.000000     0.059039     0.512307     0.000000     -0.010827     -0.008576     0.000000     0.017152 
4.800000     0.000000     0.058455     0.506884     0.000000     -0.010367     -0.008248     0.000000     0.016495 
4.850000     0.000000     0.057882     0.501574     0.000000     -0.009930     -0.007934     0.000000     0.015868 
4.900000     0.000000     0.057320     0.496373     0.000000     -0.009516     -0.007635     0.000000     0.015269 
4.950000     0.000000     0.056769     0.491277     0.000000     -0.009122     -0.007349     0.000000     0.014697 
5.000000     0.000000     0.056231     0.486283     0.000000     -0.008750     -0.007077     0.000000     0.014153 


==> ac/y=0_tau=1.5_SemiAnalytic.dat <==
-5.000000     0.000000     0.050703     -0.626600     0.000000     -0.006444     -0.004627     0.000000     0.009254 
-4.950000     0.000000     0.051205     -0.633391     0.000000     -0.006733     -0.004805     0.000000     0.009611 
-4.900000     0.000000     0.051718     -0.640331     0.000000     -0.007039     -0.004992     0.000000     0.009984 
-4.850000     0.000000     0.052243     -0.647425     0.000000     -0.007362     -0.005188     0.000000     0.010376 
-4.800000     0.000000     0.052779     -0.654678     0.000000     -0.007704     -0.005393     0.000000     0.010785 
-4.750000     0.000000     0.053325     -0.662094     0.000000     -0.008065     -0.005607     0.000000     0.011214 
-4.700000     0.000000     0.053885     -0.669680     0.000000     -0.008447     -0.005832     0.000000     0.011664 
-4.650000     0.000000     0.054459     -0.677441     0.000000     -0.008853     -0.006068     0.000000     0.012137 
-4.600000     0.000000     0.055045     -0.685382     0.000000     -0.009282     -0.006316     0.000000     0.012631 
-4.550000     0.000000     0.055642     -0.693510     0.000000     -0.009736     -0.006574     0.000000     0.013148 
-4.500000     0.000000     0.056257     -0.701832     0.000000     -0.010220     -0.006847     0.000000     0.013694 
-4.450000     0.000000     0.056885     -0.710352     0.000000     -0.010731     -0.007132     0.000000     0.014265 
-4.400000     0.000000     0.057531     -0.719080     0.000000     -0.011277     -0.007433     0.000000     0.014867 
-4.350000     0.000000     0.058190     -0.728020     0.000000     -0.011855     -0.007748     0.000000     0.015497 
-4.300000     0.000000     0.058866     -0.737182     0.000000     -0.012469     -0.008079     0.000000     0.016158 
-4.250000     0.000000     0.059560     -0.746572     0.000000     -0.013123     -0.008426     0.000000     0.016853 
-4.200000     0.000000     0.060273     -0.756198     0.000000     -0.013820     -0.008792     0.000000     0.017585 
-4.150000     0.000000     0.061002     -0.766069     0.000000     -0.014560     -0.009175     0.000000     0.018351 
-4.100000     0.000000     0.061752     -0.776193     0.000000     -0.015350     -0.009579     0.000000     0.019158 
-4.050000     0.000000     0.062524     -0.786580     0.000000     -0.016194     -0.010004     0.000000     0.020008 
-4.000000     0.000000     0.063316     -0.797237     0.000000     -0.017092     -0.010450     0.000000     0.020900 
-3.950000     0.000000     0.064129     -0.808174     0.000000     -0.018049     -0.010918     0.000000     0.021836 
-3.900000     0.000000     0.064969     -0.819402     0.000000     -0.019075     -0.011413     0.000000     0.022825 
-3.850000     0.000000     0.065831     -0.830929     0.000000     -0.020169     -0.011931     0.000000     0.023862 
-3.800000     0.000000     0.066718     -0.842767     0.000000     -0.021338     -0.012476     0.000000     0.024953 
-3.750000     0.000000     0.067632     -0.854926     0.000000     -0.022588     -0.013050     0.000000     0.026099 
-3.700000     0.000000     0.068574     -0.867416     0.000000     -0.023924     -0.013652     0.000000     0.027304 
-3.650000     0.000000     0.069544     -0.880249     0.000000     -0.025353     -0.014285     0.000000     0.028569 
-3.600000     0.000000     0.070547     -0.893435     0.000000     -0.026884     -0.014950     0.000000     0.029901 
-3.550000     0.000000     0.071581     -0.906985     0.000000     -0.028521     -0.015649     0.000000     0.031297 
-3.500000     0.000000     0.072646     -0.920911     0.000000     -0.030271     -0.016380     0.000000     0.032760 
-3.450000     0.000000     0.073751     -0.935223     0.000000     -0.032150     -0.017150     0.000000     0.034300 
-3.400000     0.000000     0.074890     -0.949933     0.000000     -0.034158     -0.017955     0.000000     0.035910 
-3.350000     0.000000     0.076068     -0.965050     0.000000     -0.036305     -0.018798     0.000000     0.037597 
-3.300000     0.000000     0.077287     -0.980585     0.000000     -0.038603     -0.019680     0.000000     0.039359 
-3.250000     0.000000     0.078551     -0.996546     0.000000     -0.041063     -0.020602     0.000000     0.041205 
-3.200000     0.000000     0.079858     -1.012942     0.000000     -0.043689     -0.021563     0.000000     0.043127 
-3.150000     0.000000     0.081211     -1.029779     0.000000     -0.046489     -0.022562     0.000000     0.045125 
-3.100000     0.000000     0.082614     -1.047064     0.000000     -0.049475     -0.023601     0.000000     0.047202 
-3.050000     0.000000     0.084070     -1.064798     0.000000     -0.052656     -0.024677     0.000000     0.049354 
-3.000000     0.000000     0.085581     -1.082982     0.000000     -0.056035     -0.025789     0.000000     0.051578 
-2.950000     0.000000     0.087147     -1.101614     0.000000     -0.059617     -0.026933     0.000000     0.053866 
-2.900000     0.000000     0.088776     -1.120687     0.000000     -0.063409     -0.028107     0.000000     0.056215 
-2.850000     0.000000     0.090461     -1.140190     0.000000     -0.067393     -0.029301     0.000000     0.058601 
-2.800000     0.000000     0.092216     -1.160105     0.000000     -0.071583     -0.030515     0.000000     0.061030 
-2.750000     0.000000     0.094034     -1.180408     0.000000     -0.075953     -0.031735     0.000000     0.063470 
-2.700000     0.000000     0.095923     -1.201067     0.000000     -0.080489     -0.032953     0.000000     0.065905 
-2.650000     0.000000     0.097882     -1.222040     0.000000     -0.085161     -0.034155     0.000000     0.068310 
-2.600000     0.000000     0.099910     -1.243273     0.000000     -0.089924     -0.035324     0.000000     0.070647 
-2.550000     0.000000     0.102015     -1.264700     0.000000     -0.094739     -0.036445     0.000000     0.072891 
-2.500000     0.000000     0.104199     -1.286239     0.000000     -0.099538     -0.037499     0.000000     0.074998 
-2.450000     0.000000     0.106452     -1.307791     0.000000     -0.104225     -0.038455     0.000000     0.076910 
-2.400000     0.000000     0.108777     -1.329235     0.000000     -0.108707     -0.039289     0.000000     0.078577 
-2.350000     0.000000     0.111179     -1.350430     0.000000     -0.112866     -0.039971     0.000000     0.079943 
-2.300000     0.000000     0.113649     -1.371209     0.000000     -0.116558     -0.040468     0.000000     0.080937 
-2.250000     0.000000     0.116178     -1.391378     0.000000     -0.119623     -0.040745     0.000000     0.081489 
-2.200000     0.000000     0.118767     -1.410717     0.000000     -0.121895     -0.040766     0.000000     0.081532 
-2.150000     0.000000     0.121402     -1.428973     0.000000     -0.123192     -0.040497     0.000000     0.080995 
-2.100000     0.000000     0.124081     -1.445867     0.000000     -0.123332     -0.039906     0.000000     0.079813 
-2.050000     0.000000     0.126778     -1.461090     0.000000     -0.122161     -0.038969     0.000000     0.077939 
-2.000000     0.000000     0.129485     -1.474308     0.000000     -0.119538     -0.037667     0.000000     0.075333 
-1.950000     0.000000     0.132189     -1.485171     0.000000     -0.115365     -0.035987     0.000000     0.071974 
-1.900000     0.000000     0.134857     -1.493314     0.000000     -0.109641     -0.033945     0.000000     0.067889 
-1.850000     0.000000     0.137479     -1.498372     0.000000     -0.102398     -0.031554     0.000000     0.063109 
-1.800000     0.000000     0.140025     -1.499994     0.000000     -0.093795     -0.028860     0.000000     0.057721 
-1.750000     0.000000     0.142473     -1.497852     0.000000     -0.084069     -0.025919     0.000000     0.051838 
-1.700000     0.000000     0.144794     -1.491662     0.000000     -0.073559     -0.022809     0.000000     0.045617 
-1.650000     0.000000     0.146971     -1.481196     0.000000     -0.062626     -0.019608     0.000000     0.039215 
-1.600000     0.000000     0.148976     -1.466300     0.000000     -0.051726     -0.016421     0.000000     0.032842 
-1.550000     0.000000     0.150797     -1.446903     0.000000     -0.041252     -0.013335     0.000000     0.026670 
-1.500000     0.000000     0.152412     -1.423025     0.000000     -0.031613     -0.010451     0.000000     0.020901 
-1.450000     0.000000     0.153817     -1.394778     0.000000     -0.023088     -0.007839     0.000000     0.015677 
-1.400000     0.000000     0.155002     -1.362366     0.000000     -0.015910     -0.005571     0.000000     0.011141 
-1.350000     0.000000     0.155971     -1.326070     0.000000     -0.010145     -0.003678     0.000000     0.007356 
-1.300000     0.000000     0.156724     -1.286239     0.000000     -0.005821     -0.002193     0.000000     0.004386 
-1.250000     0.000000     0.157273     -1.243273     0.000000     -0.002821     -0.001108     0.000000     0.002216 
-1.200000     0.000000     0.157629     -1.197601     0.000000     -0.000993     -0.000408     0.000000     0.000816 
-1.150000     0.000000     0.157809     -1.149664     0.000000     -0.000137     -0.000059     0.000000     0.000118 
-1.100000     0.000000     0.157831     -1.099902     0.000000     -0.000039     -0.000018     0.000000     0.000036 
-1.050000     0.000000     0.157713     -1.048733     0.000000     -0.000496     -0.000236     0.000000     0.000472 
-1.000000     0.000000     0.157476     -0.996546     0.000000     -0.001322     -0.000663     0.000000     0.001327 
-0.950000     0.000000     0.157140     -0.943690     0.000000     -0.002362     -0.001250     0.000000     0.002499 
-0.900000     0.000000     0.156724     -0.890473     0.000000     -0.003499     -0.001952     0.000000     0.003903 
-0.850000     0.000000     0.156247     -0.837157     0.000000     -0.004640     -0.002728     0.000000     0.005456 
-0.800000     0.000000     0.155725     -0.783958     0.000000     -0.005721     -0.003544     0.000000     0.007087 
-0.750000     0.000000     0.155172     -0.731049     0.000000     -0.006711     -0.004374     0.000000     0.008747 
-0.700000     0.000000     0.154607     -0.678564     0.000000     -0.007577     -0.005188     0.000000     0.010377 
-0.650000     0.000000     0.154036     -0.626600     0.000000     -0.008328     -0.005980     0.000000     0.011960 
-0.600000     0.000000     0.153474     -0.575221     0.000000     -0.008954     -0.006728     0.000000     0.013456 
-0.550000     0.000000     0.152927     -0.524464     0.000000     -0.009473     -0.007429     0.000000     0.014859 
-0.500000     0.000000     0.152408     -0.474342     0.000000     -0.009886     -0.008070     0.000000     0.016140 
-0.450000     0.000000     0.151920     -0.424847     0.000000     -0.010214     -0.008653     0.000000     0.017305 
-0.400000     0.000000     0.151472     -0.375954     0.000000     -0.010466     -0.009170     0.000000     0.018341 
-0.350000     0.000000     0.151062     -0.327625     0.000000     -0.010663     -0.009629     0.000000     0.019259 
-0.300000     0.000000     0.150703     -0.279811     0.000000     -0.010806     -0.010021     0.000000     0.020043 
-0.250000     0.000000     0.150395     -0.232452     0.000000     -0.010909     -0.010350     0.000000     0.020700 
-0.200000     0.000000     0.150137     -0.185481     0.000000     -0.010985     -0.010620     0.000000     0.021239 
-0.150000     0.000000     0.149935     -0.138828     0.000000     -0.011036     -0.010827     0.000000     0.021654 
-0.100000     0.000000     0.149792     -0.092417     0.000000     -0.011066     -0.010972     0.000000     0.021944 
-0.050000     0.000000     0.149705     -0.046167     0.000000     -0.011084     -0.011060     0.000000     0.022120 
-0.000000     0.000000     0.149675     -0.000000     0.000000     -0.011091     -0.011091     0.000000     0.022181 
0.050000     0.000000     0.149705     0.046167     0.000000     -0.011084     -0.011060     0.000000     0.022120 
0.100000     0.000000     0.149792     0.092417     0.000000     -0.011066     -0.010972     0.000000     0.021944 
0.150000     0.000000     0.149935     0.138828     0.000000     -0.011036     -0.010827     0.000000     0.021654 
0.200000     0.000000     0.150137     0.185481     0.000000     -0.010985     -0.010620     0.000000     0.021239 
0.250000     0.000000     0.150395     0.232452     0.000000     -0.010909     -0.010350     0.000000     0.020700 
0.300000     0.000000     0.150703     0.279811     0.000000     -0.010806     -0.010021     0.000000     0.020043 
0.350000     0.000000     0.151062     0.327625     0.000000     -0.010663     -0.009629     0.000000     0.019259 
0.400000     0.000000     0.151472     0.375954     0.000000     -0.010466     -0.009170     0.000000     0.018341 
0.450000     0.000000     0.151920     0.424847     0.000000     -0.010214     -0.008653     0.000000     0.017305 
0.500000     0.000000     0.152408     0.474342     0.000000     -0.009886     -0.008070     0.000000     0.016140 
0.550000     0.000000     0.152927     0.524464     0.000000     -0.009473     -0.007429     0.000000     0.014859 
0.600000     0.000000     0.153474     0.575221     0.000000     -0.008954     -0.006728     0.000000     0.013456 
0.650000     0.000000     0.154036     0.626600     0.000000     -0.008328     -0.005980     0.000000     0.011960 
0.700000     0.000000     0.154607     0.678564     0.000000     -0.007577     -0.005188     0.000000     0.010377 
0.750000     0.000000     0.155172     0.731049     0.000000     -0.006711     -0.004374     0.000000     0.008747 
0.800000     0.000000     0.155725     0.783958     0.000000     -0.005721     -0.003544     0.000000     0.007087 
0.850000     0.000000     0.156247     0.837157     0.000000     -0.004640     -0.002728     0.000000     0.005456 
0.900000     0.000000     0.156724     0.890473     0.000000     -0.003499     -0.001952     0.000000     0.003903 
0.950000     0.000000     0.157140     0.943690     0.000000     -0.002362     -0.001250     0.000000     0.002499 
1.000000     0.000000     0.157476     0.996546     0.000000     -0.001322     -0.000663     0.000000     0.001327 
1.050000     0.000000     0.157713     1.048733     0.000000     -0.000496     -0.000236     0.000000     0.000472 
1.100000     0.000000     0.157831     1.099902     0.000000     -0.000039     -0.000018     0.000000     0.000036 
1.150000     0.000000     0.157809     1.149664     0.000000     -0.000137     -0.000059     0.000000     0.000118 
1.200000     0.000000     0.157629     1.197601     0.000000     -0.000993     -0.000408     0.000000     0.000816 
1.250000     0.000000     0.157273     1.243273     0.000000     -0.002821     -0.001108     0.000000     0.002216 
1.300000     0.000000     0.156724     1.286239     0.000000     -0.005821     -0.002193     0.000000     0.004386 
1.350000     0.000000     0.155971     1.326070     0.000000     -0.010145     -0.003678     0.000000     0.007356 
1.400000     0.000000     0.155002     1.362366     0.000000     -0.015910     -0.005571     0.000000     0.011141 
1.450000     0.000000     0.153817     1.394778     0.000000     -0.023088     -0.007839     0.000000     0.015677 
1.500000     0.000000     0.152412     1.423025     0.000000     -0.031613     -0.010451     0.000000     0.020901 
1.550000     0.000000     0.150797     1.446903     0.000000     -0.041252     -0.013335     0.000000     0.026670 
1.600000     0.000000     0.148976     1.466300     0.000000     -0.051726     -0.016421     0.000000     0.032842 
1.650000     0.000000     0.146971     1.481196     0.000000     -0.062626     -0.019608     0.000000     0.039215 
1.700000     0.000000     0.144794     1.491662     0.000000     -0.073559     -0.022809     0.000000     0.045617 
1.750000     0.000000     0.142473     1.497852     0.000000     -0.084069     -0.025919     0.000000     0.051838 
1.800000     0.000000     0.140025     1.499994     0.000000     -0.093795     -0.028860     0.000000     0.057721 
1.850000     0.000000     0.137479     1.498372     0.000000     -0.102398     -0.031554     0.000000     0.063109 
1.900000     0.000000     0.134857     1.493314     0.000000     -0.109641     -0.033945     0.000000     0.067889 
1.950000     0.000000     0.132189     1.485171     0.000000     -0.115365     -0.035987     0.000000     0.071974 
2.000000     0.000000     0.129485     1.474308     0.000000     -0.119538     -0.037667     0.000000     0.075333 
2.050000     0.000000     0.126778     1.461090     0.000000     -0.122161     -0.038969     0.000000     0.077939 
2.100000     0.000000     0.124081     1.445867     0.000000     -0.123332     -0.039906     0.000000     0.079813 
2.150000     0.000000     0.121402     1.428973     0.000000     -0.123192     -0.040497     0.000000     0.080995 
2.200000     0.000000     0.118767     1.410717     0.000000     -0.121895     -0.040766     0.000000     0.081532 
2.250000     0.000000     0.116178     1.391378     0.000000     -0.119623     -0.040745     0.000000     0.081489 
2.300000     0.000000     0.113649     1.371209     0.000000     -0.116558     -0.040468     0.000000     0.080937 
2.350000     0.000000     0.111179     1.350430     0.000000     -0.112866     -0.039971     0.000000     0.079943 
2.400000     0.000000     0.108777     1.329235     0.000000     -0.108707     -0.039289     0.000000     0.078577 
2.450000     0.000000     0.106452     1.307791     0.000000     -0.104225     -0.038455     0.000000     0.076910 
2.500000     0.000000     0.104199     1.286239     0.000000     -0.099538     -0.037499     0.000000     0.074998 
2.550000     0.000000     0.102015     1.264700     0.000000     -0.094739     -0.036445     0.000000     0.072891 
2.600000     0.000000     0.099910     1.243273     0.000000     -0.089924     -0.035324     0.000000     0.070647 
2.650000     0.000000     0.097882     1.222040     0.000000     -0.085161     -0.034155     0.000000     0.068310 
2.700000     0.000000     0.095923     1.201067     0.000000     -0.080489     -0.032953     0.000000     0.065905 
2.750000     0.000000     0.094034     1.180408     0.000000     -0.075953     -0.031735     0.000000     0.063470 
2.800000     0.000000     0.092216     1.160105     0.000000     -0.071583     -0.030515     0.000000     0.061030 
2.850000     0.000000     0.090461     1.140190     0.000000     -0.067393     -0.029301     0.000000     0.058601 
2.900000     0.000000     0.088776     1.120687     0.000000     -0.063409     -0.028107     0.000000     0.056215 
2.950000     0.000000     0.087147     1.101614     0.000000     -0.059617     -0.026933     0.000000     0.053866 
3.000000     0.000000     0.085581     1.082982     0.000000     -0.056035     -0.025789     0.000000     0.051578 
3.050000     0.000000     0.084070     1.064798     0.000000     -0.052656     -0.024677     0.000000     0.049354 
3.100000     0.000000     0.082614     1.047064     0.000000     -0.049475     -0.023601     0.000000     0.047202 
3.150000     0.000000     0.081211     1.029779     0.000000     -0.046489     -0.022562     0.000000     0.045125 
3.200000     0.000000     0.079858     1.012942     0.000000     -0.043689     -0.021563     0.000000     0.043127 
3.250000     0.000000     0.078551     0.996546     0.000000     -0.041063     -0.020602     0.000000     0.041205 
3.300000     0.000000     0.077287     0.980585     0.000000     -0.038603     -0.019680     0.000000     0.039359 
3.350000     0.000000     0.076068     0.965050     0.000000     -0.036305     -0.018798     0.000000     0.037597 
3.400000     0.000000     0.074890     0.949933     0.000000     -0.034158     -0.017955     0.000000     0.035910 
3.450000     0.000000     0.073751     0.935223     0.000000     -0.032150     -0.017150     0.000000     0.034300 
3.500000     0.000000     0.072646     0.920911     0.000000     -0.030271     -0.016380     0.000000     0.032760 
3.550000     0.000000     0.071581     0.906985     0.000000     -0.028521     -0.015649     0.000000     0.031297 
3.600000     0.000000     0.070547     0.893435     0.000000     -0.026884     -0.014950     0.000000     0.029901 
3.650000     0.000000     0.069544     0.880249     0.000000     -0.025353     -0.014285     0.000000     0.028569 
3.700000     0.000000     0.068574     0.867416     0.000000     -0.023924     -0.013652     0.000000     0.027304 
3.750000     0.000000     0.067632     0.854926     0.000000     -0.022588     -0.013050     0.000000     0.026099 
3.800000     0.000000     0.066718     0.842767     0.000000     -0.021338     -0.012476     0.000000     0.024953 
3.850000     0.000000     0.065831     0.830929     0.000000     -0.020169     -0.011931     0.000000     0.023862 
3.900000     0.000000     0.064969     0.819402     0.000000     -0.019075     -0.011413     0.000000     0.022825 
3.950000     0.000000     0.064129     0.808174     0.000000     -0.018049     -0.010918     0.000000     0.021836 
4.000000     0.000000     0.063316     0.797237     0.000000     -0.017092     -0.010450     0.000000     0.020900 
4.050000     0.000000     0.062524     0.786580     0.000000     -0.016194     -0.010004     0.000000     0.020008 
4.100000     0.000000     0.061752     0.776193     0.000000     -0.015350     -0.009579     0.000000     0.019158 
4.150000     0.000000     0.061002     0.766069     0.000000     -0.014560     -0.009175     0.000000     0.018351 
4.200000     0.000000     0.060273     0.756198     0.000000     -0.013820     -0.008792     0.000000     0.017585 
4.250000     0.000000     0.059560     0.746572     0.000000     -0.013123     -0.008426     0.000000     0.016853 
4.300000     0.000000     0.058866     0.737182     0.000000     -0.012469     -0.008079     0.000000     0.016158 
4.350000     0.000000     0.058190     0.728020     0.000000     -0.011855     -0.007748     0.000000     0.015497 
4.400000     0.000000     0.057531     0.719080     0.000000     -0.011277     -0.007433     0.000000     0.014867 
4.450000     0.000000     0.056885     0.710352     0.000000     -0.010731     -0.007132     0.000000     0.014265 
4.500000     0.000000     0.056257     0.701832     0.000000     -0.010220     -0.006847     0.000000     0.013694 
4.550000     0.000000     0.055642     0.693510     0.000000     -0.009736     -0.006574     0.000000     0.013148 
4.600000     0.000000     0.055045     0.685382     0.000000     -0.009282     -0.006316     0.000000     0.012631 
4.650000     0.000000     0.054459     0.677441     0.000000     -0.008853     -0.006068     0.000000     0.012137 
4.700000     0.000000     0.053885     0.669680     0.000000     -0.008447     -0.005832     0.000000     0.011664 
4.750000     0.000000     0.053325     0.662094     0.000000     -0.008065     -0.005607     0.000000     0.011214 
4.800000     0.000000     0.052779     0.654678     0.000000     -0.007704     -0.005393     0.000000     0.010785 
4.850000     0.000000     0.052243     0.647425     0.000000     -0.007362     -0.005188     0.000000     0.010376 
4.900000     0.000000     0.051718     0.640331     0.000000     -0.007039     -0.004992     0.000000     0.009984 
4.950000     0.000000     0.051205     0.633391     0.000000     -0.006733     -0.004805     0.000000     0.009611 
5.000000     0.000000     0.050703     0.626600     0.000000     -0.006444     -0.004627     0.000000     0.009254 


==> ac/y=0_tau=2.0_SemiAnalytic.dat <==
-5.000000     0.000000     0.045063     -0.894427     0.000000     -0.004952     -0.002751     0.000000     0.005502 
-4.950000     0.000000     0.045547     -0.905292     0.000000     -0.005200     -0.002858     0.000000     0.005715 
-4.900000     0.000000     0.046044     -0.916428     0.000000     -0.005463     -0.002969     0.000000     0.005938 
-4.850000     0.000000     0.046550     -0.927844     0.000000     -0.005742     -0.003085     0.000000     0.006171 
-4.800000     0.000000     0.047072     -0.939551     0.000000     -0.006039     -0.003208     0.000000     0.006415 
-4.750000     0.000000     0.047605     -0.951558     0.000000     -0.006355     -0.003335     0.000000     0.006670 
-4.700000     0.000000     0.048152     -0.963877     0.000000     -0.006690     -0.003468     0.000000     0.006936 
-4.650000     0.000000     0.048715     -0.976519     0.000000     -0.007049     -0.003608     0.000000     0.007216 
-4.600000     0.000000     0.049293     -0.989497     0.000000     -0.007430     -0.003754     0.000000     0.007509 
-4.550000     0.000000     0.049885     -1.002822     0.000000     -0.007837     -0.003907     0.000000     0.007815 
-4.500000     0.000000     0.050493     -1.016507     0.000000     -0.008270     -0.004067     0.000000     0.008135 
-4.450000     0.000000     0.051119     -1.030566     0.000000     -0.008733     -0.004235     0.000000     0.008470 
-4.400000     0.000000     0.051762     -1.045013     0.000000     -0.009226     -0.004410     0.000000     0.008820 
-4.350000     0.000000     0.052424     -1.059861     0.000000     -0.009754     -0.004594     0.000000     0.009187 
-4.300000     0.000000     0.053106     -1.075126     0.000000     -0.010317     -0.004786     0.000000     0.009571 
-4.250000     0.000000     0.053808     -1.090822     0.000000     -0.010920     -0.004987     0.000000     0.009973 
-4.200000     0.000000     0.054532     -1.106966     0.000000     -0.011564     -0.005197     0.000000     0.010393 
-4.150000     0.000000     0.055278     -1.123574     0.000000     -0.012253     -0.005416     0.000000     0.010832 
-4.100000     0.000000     0.056047     -1.140661     0.000000     -0.012990     -0.005645     0.000000     0.011290 
-4.050000     0.000000     0.056839     -1.158245     0.000000     -0.013777     -0.005884     0.000000     0.011767 
-4.000000     0.000000     0.057658     -1.176343     0.000000     -0.014620     -0.006133     0.000000     0.012266 
-3.950000     0.000000     0.058503     -1.194972     0.000000     -0.015520     -0.006392     0.000000     0.012784 
-3.900000     0.000000     0.059376     -1.214149     0.000000     -0.016483     -0.006662     0.000000     0.013324 
-3.850000     0.000000     0.060279     -1.233891     0.000000     -0.017513     -0.006943     0.000000     0.013886 
-3.800000     0.000000     0.061213     -1.254214     0.000000     -0.018614     -0.007234     0.000000     0.014468 
-3.750000     0.000000     0.062179     -1.275135     0.000000     -0.019788     -0.007536     0.000000     0.015071 
-3.700000     0.000000     0.063181     -1.296670     0.000000     -0.021043     -0.007848     0.000000     0.015696 
-3.650000     0.000000     0.064217     -1.318831     0.000000     -0.022379     -0.008170     0.000000     0.016339 
-3.600000     0.000000     0.065289     -1.341631     0.000000     -0.023799     -0.008500     0.000000     0.016999 
-3.550000     0.000000     0.066403     -1.365082     0.000000     -0.025310     -0.008839     0.000000     0.017678 
-3.500000     0.000000     0.067554     -1.389189     0.000000     -0.026909     -0.009185     0.000000     0.018369 
-3.450000     0.000000     0.068748     -1.413957     0.000000     -0.028599     -0.009535     0.000000     0.019071 
-3.400000     0.000000     0.069987     -1.439386     0.000000     -0.030382     -0.009890     0.000000     0.019781 
-3.350000     0.000000     0.071272     -1.465470     0.000000     -0.032251     -0.010246     0.000000     0.020492 
-3.300000     0.000000     0.072604     -1.492196     0.000000     -0.034204     -0.010600     0.000000     0.021201 
-3.250000     0.000000     0.073983     -1.519544     0.000000     -0.036230     -0.010949     0.000000     0.021898 
-3.200000     0.000000     0.075416     -1.547484     0.000000     -0.038322     -0.011289     0.000000     0.022577 
-3.150000     0.000000     0.076897     -1.575973     0.000000     -0.040458     -0.011613     0.000000     0.023227 
-3.100000     0.000000     0.078433     -1.604956     0.000000     -0.042620     -0.011919     0.000000     0.023837 
-3.050000     0.000000     0.080020     -1.634363     0.000000     -0.044778     -0.012197     0.000000     0.024394 
-3.000000     0.000000     0.081659     -1.664101     0.000000     -0.046895     -0.012442     0.000000     0.024883 
-2.950000     0.000000     0.083352     -1.694058     0.000000     -0.048930     -0.012644     0.000000     0.025288 
-2.900000     0.000000     0.085093     -1.724098     0.000000     -0.050827     -0.012795     0.000000     0.025589 
-2.850000     0.000000     0.086885     -1.754054     0.000000     -0.052528     -0.012885     0.000000     0.025770 
-2.800000     0.000000     0.088721     -1.783729     0.000000     -0.053960     -0.012904     0.000000     0.025808 
-2.750000     0.000000     0.090595     -1.812892     0.000000     -0.055047     -0.012842     0.000000     0.025684 
-2.700000     0.000000     0.092508     -1.841275     0.000000     -0.055706     -0.012689     0.000000     0.025377 
-2.650000     0.000000     0.094449     -1.868570     0.000000     -0.055853     -0.012435     0.000000     0.024870 
-2.600000     0.000000     0.096406     -1.894432     0.000000     -0.055411     -0.012075     0.000000     0.024150 
-2.550000     0.000000     0.098373     -1.918476     0.000000     -0.054305     -0.011602     0.000000     0.023204 
-2.500000     0.000000     0.100337     -1.940285     0.000000     -0.052485     -0.011015     0.000000     0.022031 
-2.450000     0.000000     0.102277     -1.959412     0.000000     -0.049938     -0.010319     0.000000     0.020638 
-2.400000     0.000000     0.104183     -1.975392     0.000000     -0.046664     -0.009519     0.000000     0.019038 
-2.350000     0.000000     0.106035     -1.987755     0.000000     -0.042729     -0.008630     0.000000     0.017260 
-2.300000     0.000000     0.107817     -1.996037     0.000000     -0.038223     -0.007669     0.000000     0.015338 
-2.250000     0.000000     0.109511     -1.999807     0.000000     -0.033293     -0.006660     0.000000     0.013319 
-2.200000     0.000000     0.111094     -1.998679     0.000000     -0.028130     -0.005632     0.000000     0.011264 
-2.150000     0.000000     0.112551     -1.992337     0.000000     -0.022942     -0.004617     0.000000     0.009233 
-2.100000     0.000000     0.113866     -1.980554     0.000000     -0.017943     -0.003645     0.000000     0.007290 
-2.050000     0.000000     0.115025     -1.963206     0.000000     -0.013343     -0.002749     0.000000     0.005497 
-2.000000     0.000000     0.116016     -1.940285     0.000000     -0.009311     -0.001954     0.000000     0.003908 
-1.950000     0.000000     0.116834     -1.911902     0.000000     -0.005976     -0.001284     0.000000     0.002567 
-1.900000     0.000000     0.117476     -1.878285     0.000000     -0.003396     -0.000750     0.000000     0.001500 
-1.850000     0.000000     0.117943     -1.839766     0.000000     -0.001582     -0.000361     0.000000     0.000722 
-1.800000     0.000000     0.118238     -1.796769     0.000000     -0.000490     -0.000116     0.000000     0.000232 
-1.750000     0.000000     0.118370     -1.749786     0.000000     -0.000032     -0.000008     0.000000     0.000016 
-1.700000     0.000000     0.118350     -1.699358     0.000000     -0.000092     -0.000024     0.000000     0.000047 
-1.650000     0.000000     0.118190     -1.646044     0.000000     -0.000545     -0.000147     0.000000     0.000294 
-1.600000     0.000000     0.117906     -1.590407     0.000000     -0.001264     -0.000358     0.000000     0.000716 
-1.550000     0.000000     0.117512     -1.532992     0.000000     -0.002141     -0.000639     0.000000     0.001278 
-1.500000     0.000000     0.117025     -1.474308     0.000000     -0.003078     -0.000970     0.000000     0.001940 
-1.450000     0.000000     0.116459     -1.414823     0.000000     -0.004003     -0.001334     0.000000     0.002667 
-1.400000     0.000000     0.115831     -1.354952     0.000000     -0.004865     -0.001715     0.000000     0.003431 
-1.350000     0.000000     0.115153     -1.295053     0.000000     -0.005629     -0.002102     0.000000     0.004205 
-1.300000     0.000000     0.114437     -1.235433     0.000000     -0.006281     -0.002486     0.000000     0.004972 
-1.250000     0.000000     0.113698     -1.176343     0.000000     -0.006808     -0.002856     0.000000     0.005712 
-1.200000     0.000000     0.112943     -1.117985     0.000000     -0.007219     -0.003209     0.000000     0.006418 
-1.150000     0.000000     0.112184     -1.060516     0.000000     -0.007520     -0.003539     0.000000     0.007078 
-1.100000     0.000000     0.111427     -1.004051     0.000000     -0.007723     -0.003846     0.000000     0.007692 
-1.050000     0.000000     0.110679     -0.948671     0.000000     -0.007842     -0.004128     0.000000     0.008255 
-1.000000     0.000000     0.109944     -0.894427     0.000000     -0.007893     -0.004385     0.000000     0.008770 
-0.950000     0.000000     0.109231     -0.841344     0.000000     -0.007884     -0.004617     0.000000     0.009233 
-0.900000     0.000000     0.108544     -0.789426     0.000000     -0.007830     -0.004824     0.000000     0.009648 
-0.850000     0.000000     0.107882     -0.738659     0.000000     -0.007743     -0.005009     0.000000     0.010019 
-0.800000     0.000000     0.107249     -0.689015     0.000000     -0.007632     -0.005175     0.000000     0.010350 
-0.750000     0.000000     0.106650     -0.640456     0.000000     -0.007503     -0.005320     0.000000     0.010640 
-0.700000     0.000000     0.106086     -0.592932     0.000000     -0.007364     -0.005448     0.000000     0.010896 
-0.650000     0.000000     0.105554     -0.546388     0.000000     -0.007221     -0.005561     0.000000     0.011121 
-0.600000     0.000000     0.105065     -0.500766     0.000000     -0.007076     -0.005658     0.000000     0.011315 
-0.550000     0.000000     0.104609     -0.455999     0.000000     -0.006937     -0.005742     0.000000     0.011485 
-0.500000     0.000000     0.104194     -0.412021     0.000000     -0.006802     -0.005815     0.000000     0.011630 
-0.450000     0.000000     0.103815     -0.368763     0.000000     -0.006677     -0.005878     0.000000     0.011756 
-0.400000     0.000000     0.103476     -0.326153     0.000000     -0.006562     -0.005931     0.000000     0.011862 
-0.350000     0.000000     0.103178     -0.284121     0.000000     -0.006458     -0.005976     0.000000     0.011951 
-0.300000     0.000000     0.102918     -0.242595     0.000000     -0.006367     -0.006013     0.000000     0.012025 
-0.250000     0.000000     0.102697     -0.201501     0.000000     -0.006289     -0.006043     0.000000     0.012086 
-0.200000     0.000000     0.102518     -0.160768     0.000000     -0.006224     -0.006067     0.000000     0.012134 
-0.150000     0.000000     0.102379     -0.120324     0.000000     -0.006173     -0.006085     0.000000     0.012170 
-0.100000     0.000000     0.102279     -0.080096     0.000000     -0.006137     -0.006098     0.000000     0.012195 
-0.050000     0.000000     0.102220     -0.040012     0.000000     -0.006115     -0.006105     0.000000     0.012210 
-0.000000     0.000000     0.102200     -0.000000     0.000000     -0.006108     -0.006108     0.000000     0.012215 
0.050000     0.000000     0.102220     0.040012     0.000000     -0.006115     -0.006105     0.000000     0.012210 
0.100000     0.000000     0.102279     0.080096     0.000000     -0.006137     -0.006098     0.000000     0.012195 
0.150000     0.000000     0.102379     0.120324     0.000000     -0.006173     -0.006085     0.000000     0.012170 
0.200000     0.000000     0.102518     0.160768     0.000000     -0.006224     -0.006067     0.000000     0.012134 
0.250000     0.000000     0.102697     0.201501     0.000000     -0.006289     -0.006043     0.000000     0.012086 
0.300000     0.000000     0.102918     0.242595     0.000000     -0.006367     -0.006013     0.000000     0.012025 
0.350000     0.000000     0.103178     0.284121     0.000000     -0.006458     -0.005976     0.000000     0.011951 
0.400000     0.000000     0.103476     0.326153     0.000000     -0.006562     -0.005931     0.000000     0.011862 
0.450000     0.000000     0.103815     0.368763     0.000000     -0.006677     -0.005878     0.000000     0.011756 
0.500000     0.000000     0.104194     0.412021     0.000000     -0.006802     -0.005815     0.000000     0.011630 
0.550000     0.000000     0.104609     0.455999     0.000000     -0.006937     -0.005742     0.000000     0.011485 
0.600000     0.000000     0.105065     0.500766     0.000000     -0.007076     -0.005658     0.000000     0.011315 
0.650000     0.000000     0.105554     0.546388     0.000000     -0.007221     -0.005561     0.000000     0.011121 
0.700000     0.000000     0.106086     0.592932     0.000000     -0.007364     -0.005448     0.000000     0.010896 
0.750000     0.000000     0.106650     0.640456     0.000000     -0.007503     -0.005320     0.000000     0.010640 
0.800000     0.000000     0.107249     0.689015     0.000000     -0.007632     -0.005175     0.000000     0.010350 
0.850000     0.000000     0.107882     0.738659     0.000000     -0.007743     -0.005009     0.000000     0.010019 
0.900000     0.000000     0.108544     0.789426     0.000000     -0.007830     -0.004824     0.000000     0.009648 
0.950000     0.000000     0.109231     0.841344     0.000000     -0.007884     -0.004617     0.000000     0.009233 
1.000000     0.000000     0.109944     0.894427     0.000000     -0.007893     -0.004385     0.000000     0.008770 
1.050000     0.000000     0.110679     0.948671     0.000000     -0.007842     -0.004128     0.000000     0.008255 
1.100000     0.000000     0.111427     1.004051     0.000000     -0.007723     -0.003846     0.000000     0.007692 
1.150000     0.000000     0.112184     1.060516     0.000000     -0.007520     -0.003539     0.000000     0.007078 
1.200000     0.000000     0.112943     1.117985     0.000000     -0.007219     -0.003209     0.000000     0.006418 
1.250000     0.000000     0.113698     1.176343     0.000000     -0.006808     -0.002856     0.000000     0.005712 
1.300000     0.000000     0.114437     1.235433     0.000000     -0.006281     -0.002486     0.000000     0.004972 
1.350000     0.000000     0.115153     1.295053     0.000000     -0.005629     -0.002102     0.000000     0.004205 
1.400000     0.000000     0.115831     1.354952     0.000000     -0.004865     -0.001715     0.000000     0.003431 
1.450000     0.000000     0.116459     1.414823     0.000000     -0.004003     -0.001334     0.000000     0.002667 
1.500000     0.000000     0.117025     1.474308     0.000000     -0.003078     -0.000970     0.000000     0.001940 
1.550000     0.000000     0.117512     1.532992     0.000000     -0.002141     -0.000639     0.000000     0.001278 
1.600000     0.000000     0.117906     1.590407     0.000000     -0.001264     -0.000358     0.000000     0.000716 
1.650000     0.000000     0.118190     1.646044     0.000000     -0.000545     -0.000147     0.000000     0.000294 
1.700000     0.000000     0.118350     1.699358     0.000000     -0.000092     -0.000024     0.000000     0.000047 
1.750000     0.000000     0.118370     1.749786     0.000000     -0.000032     -0.000008     0.000000     0.000016 
1.800000     0.000000     0.118238     1.796769     0.000000     -0.000490     -0.000116     0.000000     0.000232 
1.850000     0.000000     0.117943     1.839766     0.000000     -0.001582     -0.000361     0.000000     0.000722 
1.900000     0.000000     0.117476     1.878285     0.000000     -0.003396     -0.000750     0.000000     0.001500 
1.950000     0.000000     0.116834     1.911902     0.000000     -0.005976     -0.001284     0.000000     0.002567 
2.000000     0.000000     0.116016     1.940285     0.000000     -0.009311     -0.001954     0.000000     0.003908 
2.050000     0.000000     0.115025     1.963206     0.000000     -0.013343     -0.002749     0.000000     0.005497 
2.100000     0.000000     0.113866     1.980554     0.000000     -0.017943     -0.003645     0.000000     0.007290 
2.150000     0.000000     0.112551     1.992337     0.000000     -0.022942     -0.004617     0.000000     0.009233 
2.200000     0.000000     0.111094     1.998679     0.000000     -0.028130     -0.005632     0.000000     0.011264 
2.250000     0.000000     0.109511     1.999807     0.000000     -0.033293     -0.006660     0.000000     0.013319 
2.300000     0.000000     0.107817     1.996037     0.000000     -0.038223     -0.007669     0.000000     0.015338 
2.350000     0.000000     0.106035     1.987755     0.000000     -0.042729     -0.008630     0.000000     0.017260 
2.400000     0.000000     0.104183     1.975392     0.000000     -0.046664     -0.009519     0.000000     0.019038 
2.450000     0.000000     0.102277     1.959412     0.000000     -0.049938     -0.010319     0.000000     0.020638 
2.500000     0.000000     0.100337     1.940285     0.000000     -0.052485     -0.011015     0.000000     0.022031 
2.550000     0.000000     0.098373     1.918476     0.000000     -0.054305     -0.011602     0.000000     0.023204 
2.600000     0.000000     0.096406     1.894432     0.000000     -0.055411     -0.012075     0.000000     0.024150 
2.650000     0.000000     0.094449     1.868570     0.000000     -0.055853     -0.012435     0.000000     0.024870 
2.700000     0.000000     0.092508     1.841275     0.000000     -0.055706     -0.012689     0.000000     0.025377 
2.750000     0.000000     0.090595     1.812892     0.000000     -0.055047     -0.012842     0.000000     0.025684 
2.800000     0.000000     0.088721     1.783729     0.000000     -0.053960     -0.012904     0.000000     0.025808 
2.850000     0.000000     0.086885     1.754054     0.000000     -0.052528     -0.012885     0.000000     0.025770 
2.900000     0.000000     0.085093     1.724098     0.000000     -0.050827     -0.012795     0.000000     0.025589 
2.950000     0.000000     0.083352     1.694058     0.000000     -0.048930     -0.012644     0.000000     0.025288 
3.000000     0.000000     0.081659     1.664101     0.000000     -0.046895     -0.012442     0.000000     0.024883 
3.050000     0.000000     0.080020     1.634363     0.000000     -0.044778     -0.012197     0.000000     0.024394 
3.100000     0.000000     0.078433     1.604956     0.000000     -0.042620     -0.011919     0.000000     0.023837 
3.150000     0.000000     0.076897     1.575973     0.000000     -0.040458     -0.011613     0.000000     0.023227 
3.200000     0.000000     0.075416     1.547484     0.000000     -0.038322     -0.011289     0.000000     0.022577 
3.250000     0.000000     0.073983     1.519544     0.000000     -0.036230     -0.010949     0.000000     0.021898 
3.300000     0.000000     0.072604     1.492196     0.000000     -0.034204     -0.010600     0.000000     0.021201 
3.350000     0.000000     0.071272     1.465470     0.000000     -0.032251     -0.010246     0.000000     0.020492 
3.400000     0.000000     0.069987     1.439386     0.000000     -0.030382     -0.009890     0.000000     0.019781 
3.450000     0.000000     0.068748     1.413957     0.000000     -0.028599     -0.009535     0.000000     0.019071 
3.500000     0.000000     0.067554     1.389189     0.000000     -0.026909     -0.009185     0.000000     0.018369 
3.550000     0.000000     0.066403     1.365082     0.000000     -0.025310     -0.008839     0.000000     0.017678 
3.600000     0.000000     0.065289     1.341631     0.000000     -0.023799     -0.008500     0.000000     0.016999 
3.650000     0.000000     0.064217     1.318831     0.000000     -0.022379     -0.008170     0.000000     0.016339 
3.700000     0.000000     0.063181     1.296670     0.000000     -0.021043     -0.007848     0.000000     0.015696 
3.750000     0.000000     0.062179     1.275135     0.000000     -0.019788     -0.007536     0.000000     0.015071 
3.800000     0.000000     0.061213     1.254214     0.000000     -0.018614     -0.007234     0.000000     0.014468 
3.850000     0.000000     0.060279     1.233891     0.000000     -0.017513     -0.006943     0.000000     0.013886 
3.900000     0.000000     0.059376     1.214149     0.000000     -0.016483     -0.006662     0.000000     0.013324 
3.950000     0.000000     0.058503     1.194972     0.000000     -0.015520     -0.006392     0.000000     0.012784 
4.000000     0.000000     0.057658     1.176343     0.000000     -0.014620     -0.006133     0.000000     0.012266 
4.050000     0.000000     0.056839     1.158245     0.000000     -0.013777     -0.005884     0.000000     0.011767 
4.100000     0.000000     0.056047     1.140661     0.000000     -0.012990     -0.005645     0.000000     0.011290 
4.150000     0.000000     0.055278     1.123574     0.000000     -0.012253     -0.005416     0.000000     0.010832 
4.200000     0.000000     0.054532     1.106966     0.000000     -0.011564     -0.005197     0.000000     0.010393 
4.250000     0.000000     0.053808     1.090822     0.000000     -0.010920     -0.004987     0.000000     0.009973 
4.300000     0.000000     0.053106     1.075126     0.000000     -0.010317     -0.004786     0.000000     0.009571 
4.350000     0.000000     0.052424     1.059861     0.000000     -0.009754     -0.004594     0.000000     0.009187 
4.400000     0.000000     0.051762     1.045013     0.000000     -0.009226     -0.004410     0.000000     0.008820 
4.450000     0.000000     0.051119     1.030566     0.000000     -0.008733     -0.004235     0.000000     0.008470 
4.500000     0.000000     0.050493     1.016507     0.000000     -0.008270     -0.004067     0.000000     0.008135 
4.550000     0.000000     0.049885     1.002822     0.000000     -0.007837     -0.003907     0.000000     0.007815 
4.600000     0.000000     0.049293     0.989497     0.000000     -0.007430     -0.003754     0.000000     0.007509 
4.650000     0.000000     0.048715     0.976519     0.000000     -0.007049     -0.003608     0.000000     0.007216 
4.700000     0.000000     0.048152     0.963877     0.000000     -0.006690     -0.003468     0.000000     0.006936 
4.750000     0.000000     0.047605     0.951558     0.000000     -0.006355     -0.003335     0.000000     0.006670 
4.800000     0.000000     0.047072     0.939551     0.000000     -0.006039     -0.003208     0.000000     0.006415 
4.850000     0.000000     0.046550     0.927844     0.000000     -0.005742     -0.003085     0.000000     0.006171 
4.900000     0.000000     0.046044     0.916428     0.000000     -0.005463     -0.002969     0.000000     0.005938 
4.950000     0.000000     0.045547     0.905292     0.000000     -0.005200     -0.002858     0.000000     0.005715 
5.000000     0.000000     0.045063     0.894427     0.000000     -0.004952     -0.002751     0.000000     0.005502 


==> ac/y=x_tau=1.2_SemiAnalytic.dat <==
-5.000000     -5.000000     0.040432     -0.241847     -0.241847     -0.001963     -0.001963     -0.000108     0.003709 
-4.950000     -4.950000     0.040823     -0.244322     -0.244322     -0.002045     -0.002045     -0.000115     0.003859 
-4.900000     -4.900000     0.041220     -0.246849     -0.246849     -0.002130     -0.002130     -0.000122     0.004015 
-4.850000     -4.850000     0.041626     -0.249428     -0.249428     -0.002220     -0.002220     -0.000130     0.004181 
-4.800000     -4.800000     0.042040     -0.252062     -0.252062     -0.002316     -0.002316     -0.000138     0.004355 
-4.750000     -4.750000     0.042462     -0.254752     -0.254752     -0.002416     -0.002416     -0.000147     0.004537 
-4.700000     -4.700000     0.042894     -0.257500     -0.257500     -0.002522     -0.002522     -0.000157     0.004730 
-4.650000     -4.650000     0.043332     -0.260308     -0.260308     -0.002633     -0.002633     -0.000167     0.004931 
-4.600000     -4.600000     0.043781     -0.263179     -0.263179     -0.002750     -0.002750     -0.000178     0.005144 
-4.550000     -4.550000     0.044240     -0.266113     -0.266113     -0.002875     -0.002875     -0.000190     0.005369 
-4.500000     -4.500000     0.044709     -0.269113     -0.269113     -0.003006     -0.003006     -0.000203     0.005605 
-4.450000     -4.450000     0.045188     -0.272182     -0.272182     -0.003145     -0.003145     -0.000217     0.005855 
-4.400000     -4.400000     0.045677     -0.275321     -0.275321     -0.003291     -0.003291     -0.000232     0.006119 
-4.350000     -4.350000     0.046175     -0.278534     -0.278534     -0.003446     -0.003446     -0.000248     0.006396 
-4.300000     -4.300000     0.046687     -0.281823     -0.281823     -0.003611     -0.003611     -0.000266     0.006690 
-4.250000     -4.250000     0.047208     -0.285190     -0.285190     -0.003785     -0.003785     -0.000285     0.007000 
-4.200000     -4.200000     0.047743     -0.288639     -0.288639     -0.003969     -0.003969     -0.000305     0.007328 
-4.150000     -4.150000     0.048289     -0.292171     -0.292171     -0.004165     -0.004165     -0.000328     0.007675 
-4.100000     -4.100000     0.048849     -0.295791     -0.295791     -0.004373     -0.004373     -0.000352     0.008043 
-4.050000     -4.050000     0.049422     -0.299502     -0.299502     -0.004594     -0.004594     -0.000378     0.008432 
-4.000000     -4.000000     0.050009     -0.303307     -0.303307     -0.004829     -0.004829     -0.000407     0.008845 
-3.950000     -3.950000     0.050612     -0.307209     -0.307209     -0.005080     -0.005080     -0.000438     0.009284 
-3.900000     -3.900000     0.051226     -0.311213     -0.311213     -0.005346     -0.005346     -0.000472     0.009747 
-3.850000     -3.850000     0.051858     -0.315321     -0.315321     -0.005629     -0.005629     -0.000509     0.010240 
-3.800000     -3.800000     0.052507     -0.319539     -0.319539     -0.005932     -0.005932     -0.000550     0.010766 
-3.750000     -3.750000     0.053171     -0.323871     -0.323871     -0.006255     -0.006255     -0.000594     0.011323 
-3.700000     -3.700000     0.053854     -0.328321     -0.328321     -0.006600     -0.006600     -0.000642     0.011916 
-3.650000     -3.650000     0.054554     -0.332894     -0.332894     -0.006968     -0.006968     -0.000695     0.012546 
-3.600000     -3.600000     0.055275     -0.337595     -0.337595     -0.007364     -0.007364     -0.000753     0.013221 
-3.550000     -3.550000     0.056013     -0.342430     -0.342430     -0.007785     -0.007785     -0.000817     0.013937 
-3.500000     -3.500000     0.056772     -0.347403     -0.347403     -0.008237     -0.008237     -0.000887     0.014700 
-3.450000     -3.450000     0.057554     -0.352521     -0.352521     -0.008723     -0.008723     -0.000964     0.015517 
-3.400000     -3.400000     0.058359     -0.357791     -0.357791     -0.009244     -0.009244     -0.001049     0.016389 
-3.350000     -3.350000     0.059185     -0.363218     -0.363218     -0.009802     -0.009802     -0.001142     0.017320 
-3.300000     -3.300000     0.060038     -0.368809     -0.368809     -0.010404     -0.010404     -0.001246     0.018317 
-3.250000     -3.250000     0.060917     -0.374572     -0.374572     -0.011052     -0.011052     -0.001360     0.019384 
-3.200000     -3.200000     0.061824     -0.380514     -0.380514     -0.011751     -0.011751     -0.001486     0.020529 
-3.150000     -3.150000     0.062757     -0.386644     -0.386644     -0.012501     -0.012501     -0.001626     0.021751 
-3.100000     -3.100000     0.063722     -0.392970     -0.392970     -0.013314     -0.013314     -0.001781     0.023066 
-3.050000     -3.050000     0.064717     -0.399501     -0.399501     -0.014191     -0.014191     -0.001953     0.024475 
-3.000000     -3.000000     0.065747     -0.406246     -0.406246     -0.015140     -0.015140     -0.002145     0.025991 
-2.950000     -2.950000     0.066813     -0.413215     -0.413215     -0.016169     -0.016169     -0.002358     0.027621 
-2.900000     -2.900000     0.067914     -0.420420     -0.420420     -0.017281     -0.017281     -0.002596     0.029370 
-2.850000     -2.850000     0.069053     -0.427870     -0.427870     -0.018487     -0.018487     -0.002861     0.031252 
-2.800000     -2.800000     0.070235     -0.435577     -0.435577     -0.019798     -0.019798     -0.003157     0.033281 
-2.750000     -2.750000     0.071459     -0.443554     -0.443554     -0.021221     -0.021221     -0.003489     0.035465 
-2.700000     -2.700000     0.072731     -0.451813     -0.451813     -0.022770     -0.022770     -0.003860     0.037820 
-2.650000     -2.650000     0.074052     -0.460367     -0.460367     -0.024457     -0.024457     -0.004277     0.040360 
-2.600000     -2.600000     0.075427     -0.469231     -0.469231     -0.026299     -0.026299     -0.004745     0.043106 
-2.550000     -2.550000     0.076856     -0.478418     -0.478418     -0.028305     -0.028305     -0.005272     0.046066 
-2.500000     -2.500000     0.078342     -0.487944     -0.487944     -0.030490     -0.030490     -0.005863     0.049254 
-2.450000     -2.450000     0.079894     -0.497824     -0.497824     -0.032883     -0.032883     -0.006531     0.052704 
-2.400000     -2.400000     0.081511     -0.508073     -0.508073     -0.035496     -0.035496     -0.007283     0.056425 
-2.350000     -2.350000     0.083202     -0.518708     -0.518708     -0.038354     -0.038354     -0.008132     0.060446 
-2.300000     -2.300000     0.084969     -0.529743     -0.529743     -0.041482     -0.041482     -0.009090     0.064783 
-2.250000     -2.250000     0.086817     -0.541194     -0.541194     -0.044901     -0.044901     -0.010172     0.069458 
-2.200000     -2.200000     0.088754     -0.553076     -0.553076     -0.048643     -0.048643     -0.011394     0.074497 
-2.150000     -2.150000     0.090785     -0.565403     -0.565403     -0.052735     -0.052735     -0.012774     0.079920 
-2.100000     -2.100000     0.092916     -0.578187     -0.578187     -0.057202     -0.057202     -0.014332     0.085741 
-2.050000     -2.050000     0.095160     -0.591437     -0.591437     -0.062089     -0.062089     -0.016090     0.091998 
-2.000000     -2.000000     0.097514     -0.605158     -0.605158     -0.067403     -0.067403     -0.018068     0.098671 
-1.950000     -1.950000     0.099996     -0.619353     -0.619353     -0.073184     -0.073184     -0.020290     0.105787 
-1.900000     -1.900000     0.102610     -0.634016     -0.634016     -0.079447     -0.079447     -0.022779     0.113336 
-1.850000     -1.850000     0.105370     -0.649134     -0.649134     -0.086212     -0.086212     -0.025558     0.121308 
-1.800000     -1.800000     0.108279     -0.664681     -0.664681     -0.093461     -0.093461     -0.028639     0.129645 
-1.750000     -1.750000     0.111353     -0.680621     -0.680621     -0.101192     -0.101192     -0.032036     0.138312 
-1.700000     -1.700000     0.114597     -0.696895     -0.696895     -0.109343     -0.109343     -0.035744     0.147197 
-1.650000     -1.650000     0.118021     -0.713426     -0.713426     -0.117836     -0.117836     -0.039746     0.156180 
-1.600000     -1.600000     0.121627     -0.730107     -0.730107     -0.126528     -0.126528     -0.043995     0.165066 
-1.550000     -1.550000     0.125425     -0.746795     -0.746795     -0.135237     -0.135237     -0.048419     0.173636 
-1.500000     -1.500000     0.129424     -0.763308     -0.763308     -0.143709     -0.143709     -0.052906     0.181607 
-1.450000     -1.450000     0.133604     -0.779415     -0.779415     -0.151573     -0.151573     -0.057281     0.188584 
-1.400000     -1.400000     0.137975     -0.794826     -0.794826     -0.158416     -0.158416     -0.061332     0.194167 
-1.350000     -1.350000     0.142520     -0.809191     -0.809191     -0.163715     -0.163715     -0.064781     0.197868 
-1.300000     -1.300000     0.147209     -0.822089     -0.822089     -0.166888     -0.166888     -0.067303     0.199170 
-1.250000     -1.250000     0.152004     -0.833037     -0.833037     -0.167346     -0.167346     -0.068556     0.197581 
-1.200000     -1.200000     0.156872     -0.841487     -0.841487     -0.164547     -0.164547     -0.068214     0.192667 
-1.150000     -1.150000     0.161753     -0.846848     -0.846848     -0.158098     -0.158098     -0.066028     0.184140 
-1.100000     -1.100000     0.166576     -0.848511     -0.848511     -0.147866     -0.147866     -0.061896     0.171940 
-1.050000     -1.050000     0.171258     -0.845884     -0.845884     -0.134083     -0.134083     -0.055924     0.156318 
-1.000000     -1.000000     0.175722     -0.838444     -0.838444     -0.117357     -0.117357     -0.048445     0.137825 
-0.950000     -0.950000     0.179886     -0.825782     -0.825782     -0.098676     -0.098676     -0.040007     0.117337 
-0.900000     -0.900000     0.183671     -0.807659     -0.807659     -0.079306     -0.079306     -0.031309     0.095994 
-0.850000     -0.850000     0.187017     -0.784034     -0.784034     -0.060556     -0.060556     -0.023053     0.075005 
-0.800000     -0.800000     0.189873     -0.755087     -0.755087     -0.043633     -0.043633     -0.015844     0.055577 
-0.750000     -0.750000     0.192230     -0.721200     -0.721200     -0.029326     -0.029326     -0.010034     0.038584 
-0.700000     -0.700000     0.194083     -0.682927     -0.682927     -0.018106     -0.018106     -0.005759     0.024695 
-0.650000     -0.650000     0.195463     -0.640938     -0.640938     -0.009962     -0.009962     -0.002901     0.014122 
-0.600000     -0.600000     0.196412     -0.595958     -0.595958     -0.004605     -0.004605     -0.001207     0.006796 
-0.550000     -0.550000     0.196990     -0.548705     -0.548705     -0.001528     -0.001528     -0.000354     0.002349 
-0.500000     -0.500000     0.197259     -0.499844     -0.499844     -0.000192     -0.000192     -0.000038     0.000307 
-0.450000     -0.450000     0.197286     -0.449952     -0.449952     -0.000062     -0.000062     -0.000010     0.000103 
-0.400000     -0.400000     0.197136     -0.399501     -0.399501     -0.000690     -0.000690     -0.000095     0.001190 
-0.350000     -0.350000     0.196867     -0.348850     -0.348850     -0.001729     -0.001729     -0.000188     0.003082 
-0.300000     -0.300000     0.196533     -0.298255     -0.298255     -0.002926     -0.002926     -0.000239     0.005374 
-0.250000     -0.250000     0.196180     -0.247874     -0.247874     -0.004104     -0.004104     -0.000238     0.007733 
-0.200000     -0.200000     0.195842     -0.197787     -0.197787     -0.005163     -0.005163     -0.000194     0.009938 
-0.150000     -0.150000     0.195550     -0.148009     -0.148009     -0.006029     -0.006029     -0.000129     0.011799 
-0.100000     -0.100000     0.195326     -0.098503     -0.098503     -0.006668     -0.006668     -0.000064     0.013208 
-0.050000     -0.050000     0.195187     -0.049198     -0.049198     -0.007052     -0.007052     -0.000017     0.014071 
-0.000000     -0.000000     0.195138     -0.000000     -0.000000     -0.007186     -0.007186     -0.000000     0.014373 
0.050000     0.050000     0.195187     0.049198     0.049198     -0.007052     -0.007052     -0.000017     0.014071 
0.100000     0.100000     0.195326     0.098503     0.098503     -0.006668     -0.006668     -0.000064     0.013208 
0.150000     0.150000     0.195550     0.148009     0.148009     -0.006029     -0.006029     -0.000129     0.011799 
0.200000     0.200000     0.195842     0.197787     0.197787     -0.005163     -0.005163     -0.000194     0.009938 
0.250000     0.250000     0.196180     0.247874     0.247874     -0.004104     -0.004104     -0.000238     0.007733 
0.300000     0.300000     0.196533     0.298255     0.298255     -0.002926     -0.002926     -0.000239     0.005374 
0.350000     0.350000     0.196867     0.348850     0.348850     -0.001729     -0.001729     -0.000188     0.003082 
0.400000     0.400000     0.197136     0.399501     0.399501     -0.000690     -0.000690     -0.000095     0.001190 
0.450000     0.450000     0.197286     0.449952     0.449952     -0.000062     -0.000062     -0.000010     0.000103 
0.500000     0.500000     0.197259     0.499844     0.499844     -0.000192     -0.000192     -0.000038     0.000307 
0.550000     0.550000     0.196990     0.548705     0.548705     -0.001528     -0.001528     -0.000354     0.002349 
0.600000     0.600000     0.196412     0.595958     0.595958     -0.004605     -0.004605     -0.001207     0.006796 
0.650000     0.650000     0.195463     0.640938     0.640938     -0.009962     -0.009962     -0.002901     0.014122 
0.700000     0.700000     0.194083     0.682927     0.682927     -0.018106     -0.018106     -0.005759     0.024695 
0.750000     0.750000     0.192230     0.721200     0.721200     -0.029326     -0.029326     -0.010034     0.038584 
0.800000     0.800000     0.189873     0.755087     0.755087     -0.043633     -0.043633     -0.015844     0.055577 
0.850000     0.850000     0.187017     0.784034     0.784034     -0.060556     -0.060556     -0.023053     0.075005 
0.900000     0.900000     0.183671     0.807659     0.807659     -0.079306     -0.079306     -0.031309     0.095994 
0.950000     0.950000     0.179886     0.825782     0.825782     -0.098676     -0.098676     -0.040007     0.117337 
1.000000     1.000000     0.175722     0.838444     0.838444     -0.117357     -0.117357     -0.048445     0.137825 
1.050000     1.050000     0.171258     0.845884     0.845884     -0.134083     -0.134083     -0.055924     0.156318 
1.100000     1.100000     0.166576     0.848511     0.848511     -0.147866     -0.147866     -0.061896     0.171940 
1.150000     1.150000     0.161753     0.846848     0.846848     -0.158098     -0.158098     -0.066028     0.184140 
1.200000     1.200000     0.156872     0.841487     0.841487     -0.164547     -0.164547     -0.068214     0.192667 
1.250000     1.250000     0.152004     0.833037     0.833037     -0.167346     -0.167346     -0.068556     0.197581 
1.300000     1.300000     0.147209     0.822089     0.822089     -0.166888     -0.166888     -0.067303     0.199170 
1.350000     1.350000     0.142520     0.809191     0.809191     -0.163715     -0.163715     -0.064781     0.197868 
1.400000     1.400000     0.137975     0.794826     0.794826     -0.158416     -0.158416     -0.061332     0.194167 
1.450000     1.450000     0.133604     0.779415     0.779415     -0.151573     -0.151573     -0.057281     0.188584 
1.500000     1.500000     0.129424     0.763308     0.763308     -0.143709     -0.143709     -0.052906     0.181607 
1.550000     1.550000     0.125425     0.746795     0.746795     -0.135237     -0.135237     -0.048419     0.173636 
1.600000     1.600000     0.121627     0.730107     0.730107     -0.126528     -0.126528     -0.043995     0.165066 
1.650000     1.650000     0.118021     0.713426     0.713426     -0.117836     -0.117836     -0.039746     0.156180 
1.700000     1.700000     0.114597     0.696895     0.696895     -0.109343     -0.109343     -0.035744     0.147197 
1.750000     1.750000     0.111353     0.680621     0.680621     -0.101192     -0.101192     -0.032036     0.138312 
1.800000     1.800000     0.108279     0.664681     0.664681     -0.093461     -0.093461     -0.028639     0.129645 
1.850000     1.850000     0.105370     0.649134     0.649134     -0.086212     -0.086212     -0.025558     0.121308 
1.900000     1.900000     0.102610     0.634016     0.634016     -0.079447     -0.079447     -0.022779     0.113336 
1.950000     1.950000     0.099996     0.619353     0.619353     -0.073184     -0.073184     -0.020290     0.105787 
2.000000     2.000000     0.097514     0.605158     0.605158     -0.067403     -0.067403     -0.018068     0.098671 
2.050000     2.050000     0.095160     0.591437     0.591437     -0.062089     -0.062089     -0.016090     0.091998 
2.100000     2.100000     0.092916     0.578187     0.578187     -0.057202     -0.057202     -0.014332     0.085741 
2.150000     2.150000     0.090785     0.565403     0.565403     -0.052735     -0.052735     -0.012774     0.079920 
2.200000     2.200000     0.088754     0.553076     0.553076     -0.048643     -0.048643     -0.011394     0.074497 
2.250000     2.250000     0.086817     0.541194     0.541194     -0.044901     -0.044901     -0.010172     0.069458 
2.300000     2.300000     0.084969     0.529743     0.529743     -0.041482     -0.041482     -0.009090     0.064783 
2.350000     2.350000     0.083202     0.518708     0.518708     -0.038354     -0.038354     -0.008132     0.060446 
2.400000     2.400000     0.081511     0.508073     0.508073     -0.035496     -0.035496     -0.007283     0.056425 
2.450000     2.450000     0.079894     0.497824     0.497824     -0.032883     -0.032883     -0.006531     0.052704 
2.500000     2.500000     0.078342     0.487944     0.487944     -0.030490     -0.030490     -0.005863     0.049254 
2.550000     2.550000     0.076856     0.478418     0.478418     -0.028305     -0.028305     -0.005272     0.046066 
2.600000     2.600000     0.075427     0.469231     0.469231     -0.026299     -0.026299     -0.004745     0.043106 
2.650000     2.650000     0.074052     0.460367     0.460367     -0.024457     -0.024457     -0.004277     0.040360 
2.700000     2.700000     0.072731     0.451813     0.451813     -0.022770     -0.022770     -0.003860     0.037820 
2.750000     2.750000     0.071459     0.443554     0.443554     -0.021221     -0.021221     -0.003489     0.035465 
2.800000     2.800000     0.070235     0.435577     0.435577     -0.019798     -0.019798     -0.003157     0.033281 
2.850000     2.850000     0.069053     0.427870     0.427870     -0.018487     -0.018487     -0.002861     0.031252 
2.900000     2.900000     0.067914     0.420420     0.420420     -0.017281     -0.017281     -0.002596     0.029370 
2.950000     2.950000     0.066813     0.413215     0.413215     -0.016169     -0.016169     -0.002358     0.027621 
3.000000     3.000000     0.065747     0.406246     0.406246     -0.015140     -0.015140     -0.002145     0.025991 
3.050000     3.050000     0.064717     0.399501     0.399501     -0.014191     -0.014191     -0.001953     0.024475 
3.100000     3.100000     0.063722     0.392970     0.392970     -0.013314     -0.013314     -0.001781     0.023066 
3.150000     3.150000     0.062757     0.386644     0.386644     -0.012501     -0.012501     -0.001626     0.021751 
3.200000     3.200000     0.061824     0.380514     0.380514     -0.011751     -0.011751     -0.001486     0.020529 
3.250000     3.250000     0.060917     0.374572     0.374572     -0.011052     -0.011052     -0.001360     0.019384 
3.300000     3.300000     0.060038     0.368809     0.368809     -0.010404     -0.010404     -0.001246     0.018317 
3.350000     3.350000     0.059185     0.363218     0.363218     -0.009802     -0.009802     -0.001142     0.017320 
3.400000     3.400000     0.058359     0.357791     0.357791     -0.009244     -0.009244     -0.001049     0.016389 
3.450000     3.450000     0.057554     0.352521     0.352521     -0.008723     -0.008723     -0.000964     0.015517 
3.500000     3.500000     0.056772     0.347403     0.347403     -0.008237     -0.008237     -0.000887     0.014700 
3.550000     3.550000     0.056013     0.342430     0.342430     -0.007785     -0.007785     -0.000817     0.013937 
3.600000     3.600000     0.055275     0.337595     0.337595     -0.007364     -0.007364     -0.000753     0.013221 
3.650000     3.650000     0.054554     0.332894     0.332894     -0.006968     -0.006968     -0.000695     0.012546 
3.700000     3.700000     0.053854     0.328321     0.328321     -0.006600     -0.006600     -0.000642     0.011916 
3.750000     3.750000     0.053171     0.323871     0.323871     -0.006255     -0.006255     -0.000594     0.011323 
3.800000     3.800000     0.052507     0.319539     0.319539     -0.005932     -0.005932     -0.000550     0.010766 
3.850000     3.850000     0.051858     0.315321     0.315321     -0.005629     -0.005629     -0.000509     0.010240 
3.900000     3.900000     0.051226     0.311213     0.311213     -0.005346     -0.005346     -0.000472     0.009747 
3.950000     3.950000     0.050612     0.307209     0.307209     -0.005080     -0.005080     -0.000438     0.009284 
4.000000     4.000000     0.050009     0.303307     0.303307     -0.004829     -0.004829     -0.000407     0.008845 
4.050000     4.050000     0.049422     0.299502     0.299502     -0.004594     -0.004594     -0.000378     0.008432 
4.100000     4.100000     0.048849     0.295791     0.295791     -0.004373     -0.004373     -0.000352     0.008043 
4.150000     4.150000     0.048289     0.292171     0.292171     -0.004165     -0.004165     -0.000328     0.007675 
4.200000     4.200000     0.047743     0.288639     0.288639     -0.003969     -0.003969     -0.000305     0.007328 
4.250000     4.250000     0.047208     0.285190     0.285190     -0.003785     -0.003785     -0.000285     0.007000 
4.300000     4.300000     0.046687     0.281823     0.281823     -0.003611     -0.003611     -0.000266     0.006690 
4.350000     4.350000     0.046175     0.278534     0.278534     -0.003446     -0.003446     -0.000248     0.006396 
4.400000     4.400000     0.045677     0.275321     0.275321     -0.003291     -0.003291     -0.000232     0.006119 
4.450000     4.450000     0.045188     0.272182     0.272182     -0.003145     -0.003145     -0.000217     0.005855 
4.500000     4.500000     0.044709     0.269113     0.269113     -0.003006     -0.003006     -0.000203     0.005605 
4.550000     4.550000     0.044240     0.266113     0.266113     -0.002875     -0.002875     -0.000190     0.005369 
4.600000     4.600000     0.043781     0.263179     0.263179     -0.002750     -0.002750     -0.000178     0.005144 
4.650000     4.650000     0.043332     0.260308     0.260308     -0.002633     -0.002633     -0.000167     0.004931 
4.700000     4.700000     0.042894     0.257500     0.257500     -0.002522     -0.002522     -0.000157     0.004730 
4.750000     4.750000     0.042462     0.254752     0.254752     -0.002416     -0.002416     -0.000147     0.004537 
4.800000     4.800000     0.042040     0.252062     0.252062     -0.002316     -0.002316     -0.000138     0.004355 
4.850000     4.850000     0.041626     0.249428     0.249428     -0.002220     -0.002220     -0.000130     0.004181 
4.900000     4.900000     0.041220     0.246849     0.246849     -0.002130     -0.002130     -0.000122     0.004015 
4.950000     4.950000     0.040823     0.244322     0.244322     -0.002045     -0.002045     -0.000115     0.003859 
5.000000     5.000000     0.040432     0.241847     0.241847     -0.001963     -0.001963     -0.000108     0.003709 


==> ac/y=x_tau=1.5_SemiAnalytic.dat <==
-5.000000     -5.000000     0.036222     -0.307111     -0.307111     -0.001323     -0.001323     -0.000114     0.002418 
-4.950000     -4.950000     0.036574     -0.310350     -0.310350     -0.001379     -0.001379     -0.000121     0.002515 
-4.900000     -4.900000     0.036934     -0.313659     -0.313659     -0.001438     -0.001438     -0.000129     0.002618 
-4.850000     -4.850000     0.037303     -0.317041     -0.317041     -0.001500     -0.001500     -0.000137     0.002727 
-4.800000     -4.800000     0.037678     -0.320497     -0.320497     -0.001566     -0.001566     -0.000146     0.002840 
-4.750000     -4.750000     0.038061     -0.324030     -0.324030     -0.001635     -0.001635     -0.000155     0.002959 
-4.700000     -4.700000     0.038452     -0.327643     -0.327643     -0.001708     -0.001708     -0.000166     0.003085 
-4.650000     -4.650000     0.038852     -0.331338     -0.331338     -0.001785     -0.001785     -0.000177     0.003217 
-4.600000     -4.600000     0.039260     -0.335119     -0.335119     -0.001867     -0.001867     -0.000188     0.003357 
-4.550000     -4.550000     0.039677     -0.338988     -0.338988     -0.001953     -0.001953     -0.000201     0.003504 
-4.500000     -4.500000     0.040103     -0.342949     -0.342949     -0.002044     -0.002044     -0.000215     0.003658 
-4.450000     -4.450000     0.040539     -0.347004     -0.347004     -0.002141     -0.002141     -0.000230     0.003821 
-4.400000     -4.400000     0.040985     -0.351158     -0.351158     -0.002243     -0.002243     -0.000246     0.003994 
-4.350000     -4.350000     0.041440     -0.355414     -0.355414     -0.002351     -0.002351     -0.000264     0.004175 
-4.300000     -4.300000     0.041907     -0.359775     -0.359775     -0.002467     -0.002467     -0.000283     0.004368 
-4.250000     -4.250000     0.042384     -0.364246     -0.364246     -0.002589     -0.002589     -0.000303     0.004571 
-4.200000     -4.200000     0.042872     -0.368831     -0.368831     -0.002718     -0.002718     -0.000326     0.004786 
-4.150000     -4.150000     0.043373     -0.373534     -0.373534     -0.002857     -0.002857     -0.000350     0.005014 
-4.100000     -4.100000     0.043885     -0.378360     -0.378360     -0.003003     -0.003003     -0.000376     0.005254 
-4.050000     -4.050000     0.044411     -0.383314     -0.383314     -0.003159     -0.003159     -0.000405     0.005509 
-4.000000     -4.000000     0.044951     -0.388400     -0.388400     -0.003326     -0.003326     -0.000436     0.005780 
-3.950000     -3.950000     0.045503     -0.393624     -0.393624     -0.003503     -0.003503     -0.000470     0.006066 
-3.900000     -3.900000     0.046070     -0.398992     -0.398992     -0.003692     -0.003692     -0.000507     0.006370 
-3.850000     -3.850000     0.046652     -0.404510     -0.404510     -0.003894     -0.003894     -0.000548     0.006693 
-3.800000     -3.800000     0.047251     -0.410184     -0.410184     -0.004111     -0.004111     -0.000592     0.007037 
-3.750000     -3.750000     0.047864     -0.416021     -0.416021     -0.004341     -0.004341     -0.000640     0.007401 
-3.700000     -3.700000     0.048497     -0.422027     -0.422027     -0.004589     -0.004589     -0.000694     0.007791 
-3.650000     -3.650000     0.049145     -0.428210     -0.428210     -0.004854     -0.004854     -0.000752     0.008203 
-3.600000     -3.600000     0.049813     -0.434577     -0.434577     -0.005138     -0.005138     -0.000816     0.008644 
-3.550000     -3.550000     0.050499     -0.441138     -0.441138     -0.005442     -0.005442     -0.000887     0.009111 
-3.500000     -3.500000     0.051208     -0.447900     -0.447900     -0.005770     -0.005770     -0.000964     0.009612 
-3.450000     -3.450000     0.051937     -0.454872     -0.454872     -0.006123     -0.006123     -0.001050     0.010146 
-3.400000     -3.400000     0.052687     -0.462065     -0.462065     -0.006501     -0.006501     -0.001144     0.010714 
-3.350000     -3.350000     0.053463     -0.469489     -0.469489     -0.006910     -0.006910     -0.001248     0.011324 
-3.300000     -3.300000     0.054262     -0.477154     -0.477154     -0.007349     -0.007349     -0.001363     0.011973 
-3.250000     -3.250000     0.055089     -0.485071     -0.485071     -0.007825     -0.007825     -0.001490     0.012669 
-3.200000     -3.200000     0.055942     -0.493254     -0.493254     -0.008338     -0.008338     -0.001632     0.013413 
-3.150000     -3.150000     0.056826     -0.501714     -0.501714     -0.008894     -0.008894     -0.001788     0.014210 
-3.100000     -3.100000     0.057738     -0.510465     -0.510465     -0.009494     -0.009494     -0.001963     0.015063 
-3.050000     -3.050000     0.058683     -0.519521     -0.519521     -0.010144     -0.010144     -0.002156     0.015977 
-3.000000     -3.000000     0.059664     -0.528897     -0.528897     -0.010851     -0.010851     -0.002372     0.016959 
-2.950000     -2.950000     0.060681     -0.538610     -0.538610     -0.011618     -0.011618     -0.002613     0.018011 
-2.900000     -2.900000     0.061734     -0.548675     -0.548675     -0.012450     -0.012450     -0.002881     0.019138 
-2.850000     -2.850000     0.062829     -0.559110     -0.559110     -0.013355     -0.013355     -0.003181     0.020349 
-2.800000     -2.800000     0.063970     -0.569934     -0.569934     -0.014342     -0.014342     -0.003516     0.021651 
-2.750000     -2.750000     0.065153     -0.581165     -0.581165     -0.015414     -0.015414     -0.003892     0.023045 
-2.700000     -2.700000     0.066389     -0.592824     -0.592824     -0.016586     -0.016586     -0.004313     0.024546 
-2.650000     -2.650000     0.067675     -0.604931     -0.604931     -0.017862     -0.017862     -0.004785     0.026153 
-2.600000     -2.600000     0.069016     -0.617508     -0.617508     -0.019253     -0.019253     -0.005315     0.027877 
-2.550000     -2.550000     0.070418     -0.630575     -0.630575     -0.020774     -0.020774     -0.005910     0.029727 
-2.500000     -2.500000     0.071884     -0.644157     -0.644157     -0.022434     -0.022434     -0.006579     0.031711 
-2.450000     -2.450000     0.073417     -0.658273     -0.658273     -0.024247     -0.024247     -0.007330     0.033833 
-2.400000     -2.400000     0.075026     -0.672947     -0.672947     -0.026227     -0.026227     -0.008175     0.036103 
-2.350000     -2.350000     0.076712     -0.688200     -0.688200     -0.028386     -0.028386     -0.009123     0.038526 
-2.300000     -2.300000     0.078481     -0.704049     -0.704049     -0.030738     -0.030738     -0.010187     0.041103 
-2.250000     -2.250000     0.080341     -0.720513     -0.720513     -0.033298     -0.033298     -0.011379     0.043839 
-2.200000     -2.200000     0.082296     -0.737603     -0.737603     -0.036077     -0.036077     -0.012712     0.046730 
-2.150000     -2.150000     0.084351     -0.755329     -0.755329     -0.039081     -0.039081     -0.014197     0.049768 
-2.100000     -2.100000     0.086519     -0.773691     -0.773691     -0.042324     -0.042324     -0.015848     0.052952 
-2.050000     -2.050000     0.088803     -0.792681     -0.792681     -0.045799     -0.045799     -0.017673     0.056253 
-2.000000     -2.000000     0.091210     -0.812277     -0.812277     -0.049501     -0.049501     -0.019677     0.059647 
-1.950000     -1.950000     0.093748     -0.832442     -0.832442     -0.053405     -0.053405     -0.021860     0.063091 
-1.900000     -1.900000     0.096424     -0.853117     -0.853117     -0.057478     -0.057478     -0.024211     0.066532 
-1.850000     -1.850000     0.099243     -0.874216     -0.874216     -0.061658     -0.061658     -0.026709     0.069897 
-1.800000     -1.800000     0.102208     -0.895621     -0.895621     -0.065856     -0.065856     -0.029313     0.073087 
-1.750000     -1.750000     0.105321     -0.917170     -0.917170     -0.069952     -0.069952     -0.031959     0.075985 
-1.700000     -1.700000     0.108585     -0.938654     -0.938654     -0.073787     -0.073787     -0.034561     0.078452 
-1.650000     -1.650000     0.111986     -0.959799     -0.959799     -0.077151     -0.077151     -0.036994     0.080315 
-1.600000     -1.600000     0.115527     -0.980268     -0.980268     -0.079804     -0.079804     -0.039107     0.081394 
-1.550000     -1.550000     0.119184     -0.999641     -0.999641     -0.081457     -0.081457     -0.040714     0.081487 
-1.500000     -1.500000     0.122937     -1.017420     -1.017420     -0.081811     -0.081811     -0.041612     0.080398 
-1.450000     -1.450000     0.126745     -1.033023     -1.033023     -0.080584     -0.080584     -0.041600     0.077966 
-1.400000     -1.400000     0.130573     -1.045796     -1.045796     -0.077544     -0.077544     -0.040507     0.074074 
-1.350000     -1.350000     0.134372     -1.055030     -1.055030     -0.072574     -0.072574     -0.038229     0.068690 
-1.300000     -1.300000     0.138072     -1.059998     -1.059998     -0.065746     -0.065746     -0.034786     0.061919 
-1.250000     -1.250000     0.141614     -1.059998     -1.059998     -0.057317     -0.057317     -0.030326     0.053981 
-1.200000     -1.200000     0.144925     -1.054414     -1.054414     -0.047776     -0.047776     -0.025152     0.045247 
-1.150000     -1.150000     0.147942     -1.042776     -1.042776     -0.037766     -0.037766     -0.019673     0.036185 
-1.100000     -1.100000     0.150599     -1.024820     -1.024820     -0.028043     -0.028043     -0.014365     0.027356 
-1.050000     -1.050000     0.152860     -1.000528     -1.000528     -0.019268     -0.019268     -0.009639     0.019258 
-1.000000     -1.000000     0.154688     -0.970143     -0.970143     -0.011989     -0.011989     -0.005813     0.012353 
-0.950000     -0.950000     0.156081     -0.934149     -0.934149     -0.006485     -0.006485     -0.003022     0.006926 
-0.900000     -0.900000     0.157047     -0.893232     -0.893232     -0.002795     -0.002795     -0.001240     0.003109 
-0.850000     -0.850000     0.157618     -0.848210     -0.848210     -0.000740     -0.000740     -0.000310     0.000861 
-0.800000     -0.800000     0.157835     -0.799960     -0.799960     -0.000016     -0.000016     -0.000006     0.000020 
-0.750000     -0.750000     0.157749     -0.749350     -0.749350     -0.000266     -0.000266     -0.000096     0.000341 
-0.700000     -0.700000     0.157416     -0.697182     -0.697182     -0.001143     -0.001143     -0.000374     0.001539 
-0.650000     -0.650000     0.156893     -0.644157     -0.644157     -0.002363     -0.002363     -0.000693     0.003339 
-0.600000     -0.600000     0.156232     -0.590850     -0.590850     -0.003711     -0.003711     -0.000960     0.005502 
-0.550000     -0.550000     0.155483     -0.537713     -0.537713     -0.005041     -0.005041     -0.001131     0.007821 
-0.500000     -0.500000     0.154687     -0.485071     -0.485071     -0.006269     -0.006269     -0.001194     0.010149 
-0.450000     -0.450000     0.153882     -0.433146     -0.433146     -0.007348     -0.007348     -0.001161     0.012375 
-0.400000     -0.400000     0.153097     -0.382063     -0.382063     -0.008268     -0.008268     -0.001053     0.014430 
-0.350000     -0.350000     0.152357     -0.331873     -0.331873     -0.009028     -0.009028     -0.000896     0.016264 
-0.300000     -0.300000     0.151682     -0.282565     -0.282565     -0.009642     -0.009642     -0.000713     0.017858 
-0.250000     -0.250000     0.151090     -0.234082     -0.234082     -0.010124     -0.010124     -0.000526     0.019197 
-0.200000     -0.200000     0.150591     -0.186331     -0.186331     -0.010493     -0.010493     -0.000352     0.020283 
-0.150000     -0.150000     0.150196     -0.139191     -0.139191     -0.010763     -0.010763     -0.000205     0.021116 
-0.100000     -0.100000     0.149905     -0.092525     -0.092525     -0.010950     -0.010950     -0.000093     0.021715 
-0.050000     -0.050000     0.149731     -0.046181     -0.046181     -0.011057     -0.011057     -0.000024     0.022067 
-0.000000     -0.000000     0.149675     -0.000000     -0.000000     -0.011091     -0.011091     0.000000     0.022181 
0.050000     0.050000     0.149731     0.046181     0.046181     -0.011057     -0.011057     -0.000024     0.022067 
0.100000     0.100000     0.149905     0.092525     0.092525     -0.010950     -0.010950     -0.000093     0.021715 
0.150000     0.150000     0.150196     0.139191     0.139191     -0.010763     -0.010763     -0.000205     0.021116 
0.200000     0.200000     0.150591     0.186331     0.186331     -0.010493     -0.010493     -0.000352     0.020283 
0.250000     0.250000     0.151090     0.234082     0.234082     -0.010124     -0.010124     -0.000526     0.019197 
0.300000     0.300000     0.151682     0.282565     0.282565     -0.009642     -0.009642     -0.000713     0.017858 
0.350000     0.350000     0.152357     0.331873     0.331873     -0.009028     -0.009028     -0.000896     0.016264 
0.400000     0.400000     0.153097     0.382063     0.382063     -0.008268     -0.008268     -0.001053     0.014430 
0.450000     0.450000     0.153882     0.433146     0.433146     -0.007348     -0.007348     -0.001161     0.012375 
0.500000     0.500000     0.154687     0.485071     0.485071     -0.006269     -0.006269     -0.001194     0.010149 
0.550000     0.550000     0.155483     0.537713     0.537713     -0.005041     -0.005041     -0.001131     0.007821 
0.600000     0.600000     0.156232     0.590850     0.590850     -0.003711     -0.003711     -0.000960     0.005502 
0.650000     0.650000     0.156893     0.644157     0.644157     -0.002363     -0.002363     -0.000693     0.003339 
0.700000     0.700000     0.157416     0.697182     0.697182     -0.001143     -0.001143     -0.000374     0.001539 
0.750000     0.750000     0.157749     0.749350     0.749350     -0.000266     -0.000266     -0.000096     0.000341 
0.800000     0.800000     0.157835     0.799960     0.799960     -0.000016     -0.000016     -0.000006     0.000020 
0.850000     0.850000     0.157618     0.848210     0.848210     -0.000740     -0.000740     -0.000310     0.000861 
0.900000     0.900000     0.157047     0.893232     0.893232     -0.002795     -0.002795     -0.001240     0.003109 
0.950000     0.950000     0.156081     0.934149     0.934149     -0.006485     -0.006485     -0.003022     0.006926 
1.000000     1.000000     0.154688     0.970143     0.970143     -0.011989     -0.011989     -0.005813     0.012353 
1.050000     1.050000     0.152860     1.000528     1.000528     -0.019268     -0.019268     -0.009639     0.019258 
1.100000     1.100000     0.150599     1.024820     1.024820     -0.028043     -0.028043     -0.014365     0.027356 
1.150000     1.150000     0.147942     1.042776     1.042776     -0.037766     -0.037766     -0.019673     0.036185 
1.200000     1.200000     0.144925     1.054414     1.054414     -0.047776     -0.047776     -0.025152     0.045247 
1.250000     1.250000     0.141614     1.059998     1.059998     -0.057317     -0.057317     -0.030326     0.053981 
1.300000     1.300000     0.138072     1.059998     1.059998     -0.065746     -0.065746     -0.034786     0.061919 
1.350000     1.350000     0.134372     1.055030     1.055030     -0.072574     -0.072574     -0.038229     0.068690 
1.400000     1.400000     0.130573     1.045796     1.045796     -0.077544     -0.077544     -0.040507     0.074074 
1.450000     1.450000     0.126745     1.033023     1.033023     -0.080584     -0.080584     -0.041600     0.077966 
1.500000     1.500000     0.122937     1.017420     1.017420     -0.081811     -0.081811     -0.041612     0.080398 
1.550000     1.550000     0.119184     0.999641     0.999641     -0.081457     -0.081457     -0.040714     0.081487 
1.600000     1.600000     0.115527     0.980268     0.980268     -0.079804     -0.079804     -0.039107     0.081394 
1.650000     1.650000     0.111986     0.959799     0.959799     -0.077151     -0.077151     -0.036994     0.080315 
1.700000     1.700000     0.108585     0.938654     0.938654     -0.073787     -0.073787     -0.034561     0.078452 
1.750000     1.750000     0.105321     0.917170     0.917170     -0.069952     -0.069952     -0.031959     0.075985 
1.800000     1.800000     0.102208     0.895621     0.895621     -0.065856     -0.065856     -0.029313     0.073087 
1.850000     1.850000     0.099243     0.874216     0.874216     -0.061658     -0.061658     -0.026709     0.069897 
1.900000     1.900000     0.096424     0.853117     0.853117     -0.057478     -0.057478     -0.024211     0.066532 
1.950000     1.950000     0.093748     0.832442     0.832442     -0.053405     -0.053405     -0.021860     0.063091 
2.000000     2.000000     0.091210     0.812277     0.812277     -0.049501     -0.049501     -0.019677     0.059647 
2.050000     2.050000     0.088803     0.792681     0.792681     -0.045799     -0.045799     -0.017673     0.056253 
2.100000     2.100000     0.086519     0.773691     0.773691     -0.042324     -0.042324     -0.015848     0.052952 
2.150000     2.150000     0.084351     0.755329     0.755329     -0.039081     -0.039081     -0.014197     0.049768 
2.200000     2.200000     0.082296     0.737603     0.737603     -0.036077     -0.036077     -0.012712     0.046730 
2.250000     2.250000     0.080341     0.720513     0.720513     -0.033298     -0.033298     -0.011379     0.043839 
2.300000     2.300000     0.078481     0.704049     0.704049     -0.030738     -0.030738     -0.010187     0.041103 
2.350000     2.350000     0.076712     0.688200     0.688200     -0.028386     -0.028386     -0.009123     0.038526 
2.400000     2.400000     0.075026     0.672947     0.672947     -0.026227     -0.026227     -0.008175     0.036103 
2.450000     2.450000     0.073417     0.658273     0.658273     -0.024247     -0.024247     -0.007330     0.033833 
2.500000     2.500000     0.071884     0.644157     0.644157     -0.022434     -0.022434     -0.006579     0.031711 
2.550000     2.550000     0.070418     0.630575     0.630575     -0.020774     -0.020774     -0.005910     0.029727 
2.600000     2.600000     0.069016     0.617508     0.617508     -0.019253     -0.019253     -0.005315     0.027877 
2.650000     2.650000     0.067675     0.604931     0.604931     -0.017862     -0.017862     -0.004785     0.026153 
2.700000     2.700000     0.066389     0.592824     0.592824     -0.016586     -0.016586     -0.004313     0.024546 
2.750000     2.750000     0.065153     0.581165     0.581165     -0.015414     -0.015414     -0.003892     0.023045 
2.800000     2.800000     0.063970     0.569934     0.569934     -0.014342     -0.014342     -0.003516     0.021651 
2.850000     2.850000     0.062829     0.559110     0.559110     -0.013355     -0.013355     -0.003181     0.020349 
2.900000     2.900000     0.061734     0.548675     0.548675     -0.012450     -0.012450     -0.002881     0.019138 
2.950000     2.950000     0.060681     0.538610     0.538610     -0.011618     -0.011618     -0.002613     0.018011 
3.000000     3.000000     0.059664     0.528897     0.528897     -0.010851     -0.010851     -0.002372     0.016959 
3.050000     3.050000     0.058683     0.519521     0.519521     -0.010144     -0.010144     -0.002156     0.015977 
3.100000     3.100000     0.057738     0.510465     0.510465     -0.009494     -0.009494     -0.001963     0.015063 
3.150000     3.150000     0.056826     0.501714     0.501714     -0.008894     -0.008894     -0.001788     0.014210 
3.200000     3.200000     0.055942     0.493254     0.493254     -0.008338     -0.008338     -0.001632     0.013413 
3.250000     3.250000     0.055089     0.485071     0.485071     -0.007825     -0.007825     -0.001490     0.012669 
3.300000     3.300000     0.054262     0.477154     0.477154     -0.007349     -0.007349     -0.001363     0.011973 
3.350000     3.350000     0.053463     0.469489     0.469489     -0.006910     -0.006910     -0.001248     0.011324 
3.400000     3.400000     0.052687     0.462065     0.462065     -0.006501     -0.006501     -0.001144     0.010714 
3.450000     3.450000     0.051937     0.454872     0.454872     -0.006123     -0.006123     -0.001050     0.010146 
3.500000     3.500000     0.051208     0.447900     0.447900     -0.005770     -0.005770     -0.000964     0.009612 
3.550000     3.550000     0.050499     0.441138     0.441138     -0.005442     -0.005442     -0.000887     0.009111 
3.600000     3.600000     0.049813     0.434577     0.434577     -0.005138     -0.005138     -0.000816     0.008644 
3.650000     3.650000     0.049145     0.428210     0.428210     -0.004854     -0.004854     -0.000752     0.008203 
3.700000     3.700000     0.048497     0.422027     0.422027     -0.004589     -0.004589     -0.000694     0.007791 
3.750000     3.750000     0.047864     0.416021     0.416021     -0.004341     -0.004341     -0.000640     0.007401 
3.800000     3.800000     0.047251     0.410184     0.410184     -0.004111     -0.004111     -0.000592     0.007037 
3.850000     3.850000     0.046652     0.404510     0.404510     -0.003894     -0.003894     -0.000548     0.006693 
3.900000     3.900000     0.046070     0.398992     0.398992     -0.003692     -0.003692     -0.000507     0.006370 
3.950000     3.950000     0.045503     0.393624     0.393624     -0.003503     -0.003503     -0.000470     0.006066 
4.000000     4.000000     0.044951     0.388400     0.388400     -0.003326     -0.003326     -0.000436     0.005780 
4.050000     4.050000     0.044411     0.383314     0.383314     -0.003159     -0.003159     -0.000405     0.005509 
4.100000     4.100000     0.043885     0.378360     0.378360     -0.003003     -0.003003     -0.000376     0.005254 
4.150000     4.150000     0.043373     0.373534     0.373534     -0.002857     -0.002857     -0.000350     0.005014 
4.200000     4.200000     0.042872     0.368831     0.368831     -0.002718     -0.002718     -0.000326     0.004786 
4.250000     4.250000     0.042384     0.364246     0.364246     -0.002589     -0.002589     -0.000303     0.004571 
4.300000     4.300000     0.041907     0.359775     0.359775     -0.002467     -0.002467     -0.000283     0.004368 
4.350000     4.350000     0.041440     0.355414     0.355414     -0.002351     -0.002351     -0.000264     0.004175 
4.400000     4.400000     0.040985     0.351158     0.351158     -0.002243     -0.002243     -0.000246     0.003994 
4.450000     4.450000     0.040539     0.347004     0.347004     -0.002141     -0.002141     -0.000230     0.003821 
4.500000     4.500000     0.040103     0.342949     0.342949     -0.002044     -0.002044     -0.000215     0.003658 
4.550000     4.550000     0.039677     0.338988     0.338988     -0.001953     -0.001953     -0.000201     0.003504 
4.600000     4.600000     0.039260     0.335119     0.335119     -0.001867     -0.001867     -0.000188     0.003357 
4.650000     4.650000     0.038852     0.331338     0.331338     -0.001785     -0.001785     -0.000177     0.003217 
4.700000     4.700000     0.038452     0.327643     0.327643     -0.001708     -0.001708     -0.000166     0.003085 
4.750000     4.750000     0.038061     0.324030     0.324030     -0.001635     -0.001635     -0.000155     0.002959 
4.800000     4.800000     0.037678     0.320497     0.320497     -0.001566     -0.001566     -0.000146     0.002840 
4.850000     4.850000     0.037303     0.317041     0.317041     -0.001500     -0.001500     -0.000137     0.002727 
4.900000     4.900000     0.036934     0.313659     0.313659     -0.001438     -0.001438     -0.000129     0.002618 
4.950000     4.950000     0.036574     0.310350     0.310350     -0.001379     -0.001379     -0.000121     0.002515 
5.000000     5.000000     0.036222     0.307111     0.307111     -0.001323     -0.001323     -0.000114     0.002418 


==> ac/y=x_tau=2.0_SemiAnalytic.dat <==
-5.000000     -5.000000     0.031629     -0.423999     -0.423999     -0.000836     -0.000836     -0.000127     0.001417 
-4.950000     -4.950000     0.031948     -0.428770     -0.428770     -0.000874     -0.000874     -0.000136     0.001476 
-4.900000     -4.900000     0.032272     -0.433654     -0.433654     -0.000913     -0.000913     -0.000144     0.001537 
-4.850000     -4.850000     0.032603     -0.438653     -0.438653     -0.000954     -0.000954     -0.000154     0.001601 
-4.800000     -4.800000     0.032943     -0.443774     -0.443774     -0.000998     -0.000998     -0.000164     0.001668 
-4.750000     -4.750000     0.033289     -0.449019     -0.449019     -0.001045     -0.001045     -0.000175     0.001739 
-4.700000     -4.700000     0.033644     -0.454394     -0.454394     -0.001094     -0.001094     -0.000187     0.001814 
-4.650000     -4.650000     0.034007     -0.459903     -0.459903     -0.001147     -0.001147     -0.000200     0.001893 
-4.600000     -4.600000     0.034378     -0.465552     -0.465552     -0.001202     -0.001202     -0.000214     0.001976 
-4.550000     -4.550000     0.034757     -0.471347     -0.471347     -0.001261     -0.001261     -0.000229     0.002063 
-4.500000     -4.500000     0.035145     -0.477292     -0.477292     -0.001323     -0.001323     -0.000245     0.002155 
-4.450000     -4.450000     0.035543     -0.483395     -0.483395     -0.001389     -0.001389     -0.000263     0.002253 
-4.400000     -4.400000     0.035952     -0.489661     -0.489661     -0.001460     -0.001460     -0.000282     0.002356 
-4.350000     -4.350000     0.036369     -0.496096     -0.496096     -0.001535     -0.001535     -0.000303     0.002464 
-4.300000     -4.300000     0.036798     -0.502709     -0.502709     -0.001615     -0.001615     -0.000326     0.002579 
-4.250000     -4.250000     0.037238     -0.509506     -0.509506     -0.001701     -0.001701     -0.000351     0.002700 
-4.200000     -4.200000     0.037688     -0.516496     -0.516496     -0.001792     -0.001792     -0.000377     0.002829 
-4.150000     -4.150000     0.038151     -0.523686     -0.523686     -0.001889     -0.001889     -0.000407     0.002965 
-4.100000     -4.100000     0.038626     -0.531085     -0.531085     -0.001993     -0.001993     -0.000438     0.003109 
-4.050000     -4.050000     0.039114     -0.538703     -0.538703     -0.002104     -0.002104     -0.000473     0.003261 
-4.000000     -4.000000     0.039617     -0.546550     -0.546550     -0.002223     -0.002223     -0.000511     0.003423 
-3.950000     -3.950000     0.040133     -0.554635     -0.554635     -0.002350     -0.002350     -0.000553     0.003595 
-3.900000     -3.900000     0.040664     -0.562969     -0.562969     -0.002487     -0.002487     -0.000599     0.003777 
-3.850000     -3.850000     0.041211     -0.571565     -0.571565     -0.002634     -0.002634     -0.000649     0.003971 
-3.800000     -3.800000     0.041775     -0.580434     -0.580434     -0.002792     -0.002792     -0.000703     0.004176 
-3.750000     -3.750000     0.042356     -0.589590     -0.589590     -0.002961     -0.002961     -0.000764     0.004395 
-3.700000     -3.700000     0.042955     -0.599046     -0.599046     -0.003144     -0.003144     -0.000830     0.004627 
-3.650000     -3.650000     0.043573     -0.608817     -0.608817     -0.003341     -0.003341     -0.000903     0.004875 
-3.600000     -3.600000     0.044210     -0.618918     -0.618918     -0.003553     -0.003553     -0.000984     0.005138 
-3.550000     -3.550000     0.044869     -0.629366     -0.629366     -0.003782     -0.003782     -0.001073     0.005418 
-3.500000     -3.500000     0.045550     -0.640178     -0.640178     -0.004029     -0.004029     -0.001171     0.005716 
-3.450000     -3.450000     0.046254     -0.651373     -0.651373     -0.004297     -0.004297     -0.001280     0.006034 
-3.400000     -3.400000     0.046983     -0.662970     -0.662970     -0.004587     -0.004587     -0.001401     0.006373 
-3.350000     -3.350000     0.047740     -0.674990     -0.674990     -0.004902     -0.004902     -0.001534     0.006735 
-3.300000     -3.300000     0.048524     -0.687455     -0.687455     -0.005243     -0.005243     -0.001683     0.007121 
-3.250000     -3.250000     0.049335     -0.700388     -0.700388     -0.005612     -0.005612     -0.001847     0.007531 
-3.200000     -3.200000     0.050181     -0.713815     -0.713815     -0.006015     -0.006015     -0.002030     0.007970 
-3.150000     -3.150000     0.051058     -0.727760     -0.727760     -0.006453     -0.006453     -0.002234     0.008437 
-3.100000     -3.100000     0.051972     -0.742251     -0.742251     -0.006930     -0.006930     -0.002462     0.008936 
-3.050000     -3.050000     0.052923     -0.757317     -0.757317     -0.007449     -0.007449     -0.002715     0.009468 
-3.000000     -3.000000     0.053913     -0.772988     -0.772988     -0.008014     -0.008014     -0.002998     0.010034 
-2.950000     -2.950000     0.054948     -0.789295     -0.789295     -0.008632     -0.008632     -0.003313     0.010637 
-2.900000     -2.900000     0.056028     -0.806271     -0.806271     -0.009305     -0.009305     -0.003666     0.011278 
-2.850000     -2.850000     0.057155     -0.823948     -0.823948     -0.010039     -0.010039     -0.004059     0.011959 
-2.800000     -2.800000     0.058336     -0.842362     -0.842362     -0.010840     -0.010840     -0.004499     0.012682 
-2.750000     -2.750000     0.059573     -0.861545     -0.861545     -0.011713     -0.011713     -0.004990     0.013446 
-2.700000     -2.700000     0.060866     -0.881533     -0.881533     -0.012663     -0.012663     -0.005537     0.014251 
-2.650000     -2.650000     0.062226     -0.902358     -0.902358     -0.013698     -0.013698     -0.006148     0.015100 
-2.600000     -2.600000     0.063654     -0.924051     -0.924051     -0.014822     -0.014822     -0.006827     0.015990 
-2.550000     -2.550000     0.065155     -0.946638     -0.946638     -0.016039     -0.016039     -0.007580     0.016918 
-2.500000     -2.500000     0.066732     -0.970143     -0.970143     -0.017351     -0.017351     -0.008413     0.017877 
-2.450000     -2.450000     0.068391     -0.994578     -0.994578     -0.018761     -0.018761     -0.009329     0.018863 
-2.400000     -2.400000     0.070135     -1.019948     -1.019948     -0.020264     -0.020264     -0.010332     0.019864 
-2.350000     -2.350000     0.071975     -1.046241     -1.046241     -0.021857     -0.021857     -0.011422     0.020870 
-2.300000     -2.300000     0.073909     -1.073428     -1.073428     -0.023525     -0.023525     -0.012595     0.021861 
-2.250000     -2.250000     0.075945     -1.101453     -1.101453     -0.025248     -0.025248     -0.013840     0.022816 
-2.200000     -2.200000     0.078080     -1.130228     -1.130228     -0.026991     -0.026991     -0.015139     0.023703 
-2.150000     -2.150000     0.080325     -1.159623     -1.159623     -0.028714     -0.028714     -0.016468     0.024492 
-2.100000     -2.100000     0.082672     -1.189458     -1.189458     -0.030352     -0.030352     -0.017783     0.025138 
-2.050000     -2.050000     0.085122     -1.219487     -1.219487     -0.031827     -0.031827     -0.019031     0.025593 
-2.000000     -2.000000     0.087673     -1.249390     -1.249390     -0.033043     -0.033043     -0.020140     0.025805 
-1.950000     -1.950000     0.090307     -1.278757     -1.278757     -0.033881     -0.033881     -0.021024     0.025714 
-1.900000     -1.900000     0.093011     -1.307077     -1.307077     -0.034215     -0.034215     -0.021582     0.025265 
-1.850000     -1.850000     0.095766     -1.333733     -1.333733     -0.033915     -0.033915     -0.021710     0.024409 
-1.800000     -1.800000     0.098545     -1.357998     -1.357998     -0.032866     -0.032866     -0.021310     0.023111 
-1.750000     -1.750000     0.101315     -1.379043     -1.379043     -0.030988     -0.030988     -0.020309     0.021358 
-1.700000     -1.700000     0.104027     -1.395966     -1.395966     -0.028276     -0.028276     -0.018687     0.019178 
-1.650000     -1.650000     0.106635     -1.407828     -1.407828     -0.024804     -0.024804     -0.016486     0.016636 
-1.600000     -1.600000     0.109090     -1.413717     -1.413717     -0.020747     -0.020747     -0.013828     0.013838 
-1.550000     -1.550000     0.111336     -1.412817     -1.412817     -0.016382     -0.016382     -0.010914     0.010936 
-1.500000     -1.500000     0.113323     -1.404494     -1.404494     -0.012047     -0.012047     -0.007994     0.008105 
-1.450000     -1.450000     0.115011     -1.388370     -1.388370     -0.008077     -0.008077     -0.005318     0.005518 
-1.400000     -1.400000     0.116366     -1.364377     -1.364377     -0.004776     -0.004776     -0.003107     0.003338 
-1.350000     -1.350000     0.117372     -1.332784     -1.332784     -0.002323     -0.002323     -0.001486     0.001674 
-1.300000     -1.300000     0.118026     -1.294173     -1.294173     -0.000780     -0.000780     -0.000489     0.000583 
-1.250000     -1.250000     0.118341     -1.249390     -1.249390     -0.000080     -0.000080     -0.000049     0.000063 
-1.200000     -1.200000     0.118344     -1.199460     -1.199460     -0.000068     -0.000068     -0.000040     0.000056 
-1.150000     -1.150000     0.118070     -1.145498     -1.145498     -0.000548     -0.000548     -0.000311     0.000474 
-1.100000     -1.100000     0.117562     -1.088615     -1.088615     -0.001320     -0.001320     -0.000716     0.001208 
-1.050000     -1.050000     0.116862     -1.029857     -1.029857     -0.002218     -0.002218     -0.001142     0.002153 
-1.000000     -1.000000     0.116016     -0.970143     -0.970143     -0.003117     -0.003117     -0.001511     0.003211 
-0.950000     -0.950000     0.115062     -0.910248     -0.910248     -0.003936     -0.003936     -0.001784     0.004305 
-0.900000     -0.900000     0.114039     -0.850790     -0.850790     -0.004635     -0.004635     -0.001946     0.005377 
-0.850000     -0.850000     0.112976     -0.792241     -0.792241     -0.005199     -0.005199     -0.002005     0.006388 
-0.800000     -0.800000     0.111901     -0.734935     -0.734935     -0.005632     -0.005632     -0.001975     0.007313 
-0.750000     -0.750000     0.110838     -0.679094     -0.679094     -0.005946     -0.005946     -0.001877     0.008139 
-0.700000     -0.700000     0.109801     -0.624844     -0.624844     -0.006163     -0.006163     -0.001731     0.008865 
-0.650000     -0.650000     0.108807     -0.572237     -0.572237     -0.006301     -0.006301     -0.001554     0.009493 
-0.600000     -0.600000     0.107861     -0.521266     -0.521266     -0.006378     -0.006378     -0.001363     0.010030 
-0.550000     -0.550000     0.106980     -0.471881     -0.471881     -0.006409     -0.006409     -0.001167     0.010483 
-0.500000     -0.500000     0.106163     -0.423999     -0.423999     -0.006407     -0.006407     -0.000976     0.010862 
-0.450000     -0.450000     0.105419     -0.377515     -0.377515     -0.006384     -0.006384     -0.000796     0.011176 
-0.400000     -0.400000     0.104746     -0.332308     -0.332308     -0.006349     -0.006349     -0.000631     0.011435 
-0.350000     -0.350000     0.104152     -0.288246     -0.288246     -0.006306     -0.006306     -0.000484     0.011645 
-0.300000     -0.300000     0.103636     -0.245192     -0.245192     -0.006261     -0.006261     -0.000355     0.011813 
-0.250000     -0.250000     0.103198     -0.203004     -0.203004     -0.006219     -0.006219     -0.000246     0.011945 
-0.200000     -0.200000     0.102839     -0.161537     -0.161537     -0.006181     -0.006181     -0.000157     0.012047 
-0.150000     -0.150000     0.102558     -0.120648     -0.120648     -0.006150     -0.006150     -0.000088     0.012124 
-0.100000     -0.100000     0.102359     -0.080192     -0.080192     -0.006127     -0.006127     -0.000039     0.012175 
-0.050000     -0.050000     0.102240     -0.040024     -0.040024     -0.006112     -0.006112     -0.000010     0.012205 
-0.000000     -0.000000     0.102200     -0.000000     -0.000000     -0.006108     -0.006108     -0.000000     0.012215 
0.050000     0.050000     0.102240     0.040024     0.040024     -0.006112     -0.006112     -0.000010     0.012205 
0.100000     0.100000     0.102359     0.080192     0.080192     -0.006127     -0.006127     -0.000039     0.012175 
0.150000     0.150000     0.102558     0.120648     0.120648     -0.006150     -0.006150     -0.000088     0.012124 
0.200000     0.200000     0.102839     0.161537     0.161537     -0.006181     -0.006181     -0.000157     0.012047 
0.250000     0.250000     0.103198     0.203004     0.203004     -0.006219     -0.006219     -0.000246     0.011945 
0.300000     0.300000     0.103636     0.245192     0.245192     -0.006261     -0.006261     -0.000355     0.011813 
0.350000     0.350000     0.104152     0.288246     0.288246     -0.006306     -0.006306     -0.000484     0.011645 
0.400000     0.400000     0.104746     0.332308     0.332308     -0.006349     -0.006349     -0.000631     0.011435 
0.450000     0.450000     0.105419     0.377515     0.377515     -0.006384     -0.006384     -0.000796     0.011176 
0.500000     0.500000     0.106163     0.423999     0.423999     -0.006407     -0.006407     -0.000976     0.010862 
0.550000     0.550000     0.106980     0.471881     0.471881     -0.006409     -0.006409     -0.001167     0.010483 
0.600000     0.600000     0.107861     0.521266     0.521266     -0.006378     -0.006378     -0.001363     0.010030 
0.650000     0.650000     0.108807     0.572237     0.572237     -0.006301     -0.006301     -0.001554     0.009493 
0.700000     0.700000     0.109801     0.624844     0.624844     -0.006163     -0.006163     -0.001731     0.008865 
0.750000     0.750000     0.110838     0.679094     0.679094     -0.005946     -0.005946     -0.001877     0.008139 
0.800000     0.800000     0.111901     0.734935     0.734935     -0.005632     -0.005632     -0.001975     0.007313 
0.850000     0.850000     0.112976     0.792241     0.792241     -0.005199     -0.005199     -0.002005     0.006388 
0.900000     0.900000     0.114039     0.850790     0.850790     -0.004635     -0.004635     -0.001946     0.005377 
0.950000     0.950000     0.115062     0.910248     0.910248     -0.003936     -0.003936     -0.001784     0.004305 
1.000000     1.000000     0.116016     0.970143     0.970143     -0.003117     -0.003117     -0.001511     0.003211 
1.050000     1.050000     0.116862     1.029857     1.029857     -0.002218     -0.002218     -0.001142     0.002153 
1.100000     1.100000     0.117562     1.088615     1.088615     -0.001320     -0.001320     -0.000716     0.001208 
1.150000     1.150000     0.118070     1.145498     1.145498     -0.000548     -0.000548     -0.000311     0.000474 
1.200000     1.200000     0.118344     1.199460     1.199460     -0.000068     -0.000068     -0.000040     0.000056 
1.250000     1.250000     0.118341     1.249390     1.249390     -0.000080     -0.000080     -0.000049     0.000063 
1.300000     1.300000     0.118026     1.294173     1.294173     -0.000780     -0.000780     -0.000489     0.000583 
1.350000     1.350000     0.117372     1.332784     1.332784     -0.002323     -0.002323     -0.001486     0.001674 
1.400000     1.400000     0.116366     1.364377     1.364377     -0.004776     -0.004776     -0.003107     0.003338 
1.450000     1.450000     0.115011     1.388370     1.388370     -0.008077     -0.008077     -0.005318     0.005518 
1.500000     1.500000     0.113323     1.404494     1.404494     -0.012047     -0.012047     -0.007994     0.008105 
1.550000     1.550000     0.111336     1.412817     1.412817     -0.016382     -0.016382     -0.010914     0.010936 
1.600000     1.600000     0.109090     1.413717     1.413717     -0.020747     -0.020747     -0.013828     0.013838 
1.650000     1.650000     0.106635     1.407828     1.407828     -0.024804     -0.024804     -0.016486     0.016636 
1.700000     1.700000     0.104027     1.395966     1.395966     -0.028276     -0.028276     -0.018687     0.019178 
1.750000     1.750000     0.101315     1.379043     1.379043     -0.030988     -0.030988     -0.020309     0.021358 
1.800000     1.800000     0.098545     1.357998     1.357998     -0.032866     -0.032866     -0.021310     0.023111 
1.850000     1.850000     0.095766     1.333733     1.333733     -0.033915     -0.033915     -0.021710     0.024409 
1.900000     1.900000     0.093011     1.307077     1.307077     -0.034215     -0.034215     -0.021582     0.025265 
1.950000     1.950000     0.090307     1.278757     1.278757     -0.033881     -0.033881     -0.021024     0.025714 
2.000000     2.000000     0.087673     1.249390     1.249390     -0.033043     -0.033043     -0.020140     0.025805 
2.050000     2.050000     0.085122     1.219487     1.219487     -0.031827     -0.031827     -0.019031     0.025593 
2.100000     2.100000     0.082672     1.189458     1.189458     -0.030352     -0.030352     -0.017783     0.025138 
2.150000     2.150000     0.080325     1.159623     1.159623     -0.028714     -0.028714     -0.016468     0.024492 
2.200000     2.200000     0.078080     1.130228     1.130228     -0.026991     -0.026991     -0.015139     0.023703 
2.250000     2.250000     0.075945     1.101453     1.101453     -0.025248     -0.025248     -0.013840     0.022816 
2.300000     2.300000     0.073909     1.073428     1.073428     -0.023525     -0.023525     -0.012595     0.021861 
2.350000     2.350000     0.071975     1.046241     1.046241     -0.021857     -0.021857     -0.011422     0.020870 
2.400000     2.400000     0.070135     1.019948     1.019948     -0.020264     -0.020264     -0.010332     0.019864 
2.450000     2.450000     0.068391     0.994578     0.994578     -0.018761     -0.018761     -0.009329     0.018863 
2.500000     2.500000     0.066732     0.970143     0.970143     -0.017351     -0.017351     -0.008413     0.017877 
2.550000     2.550000     0.065155     0.946638     0.946638     -0.016039     -0.016039     -0.007580     0.016918 
2.600000     2.600000     0.063654     0.924051     0.924051     -0.014822     -0.014822     -0.006827     0.015990 
2.650000     2.650000     0.062226     0.902358     0.902358     -0.013698     -0.013698     -0.006148     0.015100 
2.700000     2.700000     0.060866     0.881533     0.881533     -0.012663     -0.012663     -0.005537     0.014251 
2.750000     2.750000     0.059573     0.861545     0.861545     -0.011713     -0.011713     -0.004990     0.013446 
2.800000     2.800000     0.058336     0.842362     0.842362     -0.010840     -0.010840     -0.004499     0.012682 
2.850000     2.850000     0.057155     0.823948     0.823948     -0.010039     -0.010039     -0.004059     0.011959 
2.900000     2.900000     0.056028     0.806271     0.806271     -0.009305     -0.009305     -0.003666     0.011278 
2.950000     2.950000     0.054948     0.789295     0.789295     -0.008632     -0.008632     -0.003313     0.010637 
3.000000     3.000000     0.053913     0.772988     0.772988     -0.008014     -0.008014     -0.002998     0.010034 
3.050000     3.050000     0.052923     0.757317     0.757317     -0.007449     -0.007449     -0.002715     0.009468 
3.100000     3.100000     0.051972     0.742251     0.742251     -0.006930     -0.006930     -0.002462     0.008936 
3.150000     3.150000     0.051058     0.727760     0.727760     -0.006453     -0.006453     -0.002234     0.008437 
3.200000     3.200000     0.050181     0.713815     0.713815     -0.006015     -0.006015     -0.002030     0.007970 
3.250000     3.250000     0.049335     0.700388     0.700388     -0.005612     -0.005612     -0.001847     0.007531 
3.300000     3.300000     0.048524     0.687455     0.687455     -0.005243     -0.005243     -0.001683     0.007121 
3.350000     3.350000     0.047740     0.674990     0.674990     -0.004902     -0.004902     -0.001534     0.006735 
3.400000     3.400000     0.046983     0.662970     0.662970     -0.004587     -0.004587     -0.001401     0.006373 
3.450000     3.450000     0.046254     0.651373     0.651373     -0.004297     -0.004297     -0.001280     0.006034 
3.500000     3.500000     0.045550     0.640178     0.640178     -0.004029     -0.004029     -0.001171     0.005716 
3.550000     3.550000     0.044869     0.629366     0.629366     -0.003782     -0.003782     -0.001073     0.005418 
3.600000     3.600000     0.044210     0.618918     0.618918     -0.003553     -0.003553     -0.000984     0.005138 
3.650000     3.650000     0.043573     0.608817     0.608817     -0.003341     -0.003341     -0.000903     0.004875 
3.700000     3.700000     0.042955     0.599046     0.599046     -0.003144     -0.003144     -0.000830     0.004627 
3.750000     3.750000     0.042356     0.589590     0.589590     -0.002961     -0.002961     -0.000764     0.004395 
3.800000     3.800000     0.041775     0.580434     0.580434     -0.002792     -0.002792     -0.000703     0.004176 
3.850000     3.850000     0.041211     0.571565     0.571565     -0.002634     -0.002634     -0.000649     0.003971 
3.900000     3.900000     0.040664     0.562969     0.562969     -0.002487     -0.002487     -0.000599     0.003777 
3.950000     3.950000     0.040133     0.554635     0.554635     -0.002350     -0.002350     -0.000553     0.003595 
4.000000     4.000000     0.039617     0.546550     0.546550     -0.002223     -0.002223     -0.000511     0.003423 
4.050000     4.050000     0.039114     0.538703     0.538703     -0.002104     -0.002104     -0.000473     0.003261 
4.100000     4.100000     0.038626     0.531085     0.531085     -0.001993     -0.001993     -0.000438     0.003109 
4.150000     4.150000     0.038151     0.523686     0.523686     -0.001889     -0.001889     -0.000407     0.002965 
4.200000     4.200000     0.037688     0.516496     0.516496     -0.001792     -0.001792     -0.000377     0.002829 
4.250000     4.250000     0.037238     0.509506     0.509506     -0.001701     -0.001701     -0.000351     0.002700 
4.300000     4.300000     0.036798     0.502709     0.502709     -0.001615     -0.001615     -0.000326     0.002579 
4.350000     4.350000     0.036369     0.496096     0.496096     -0.001535     -0.001535     -0.000303     0.002464 
4.400000     4.400000     0.035952     0.489661     0.489661     -0.001460     -0.001460     -0.000282     0.002356 
4.450000     4.450000     0.035543     0.483395     0.483395     -0.001389     -0.001389     -0.000263     0.002253 
4.500000     4.500000     0.035145     0.477292     0.477292     -0.001323     -0.001323     -0.000245     0.002155 
4.550000     4.550000     0.034757     0.471347     0.471347     -0.001261     -0.001261     -0.000229     0.002063 
4.600000     4.600000     0.034378     0.465552     0.465552     -0.001202     -0.001202     -0.000214     0.001976 
4.650000     4.650000     0.034007     0.459903     0.459903     -0.001147     -0.001147     -0.000200     0.001893 
4.700000     4.700000     0.033644     0.454394     0.454394     -0.001094     -0.001094     -0.000187     0.001814 
4.750000     4.750000     0.033289     0.449019     0.449019     -0.001045     -0.001045     -0.000175     0.001739 
4.800000     4.800000     0.032943     0.443774     0.443774     -0.000998     -0.000998     -0.000164     0.001668 
4.850000     4.850000     0.032603     0.438653     0.438653     -0.000954     -0.000954     -0.000154     0.001601 
4.900000     4.900000     0.032272     0.433654     0.433654     -0.000913     -0.000913     -0.000144     0.001537 
4.950000     4.950000     0.031948     0.428770     0.428770     -0.000874     -0.000874     -0.000136     0.001476 
5.000000     5.000000     0.031629     0.423999     0.423999     -0.000836     -0.000836     -0.000127     0.001417 

